Differential Privacy for Markov Chain State Trajectories

Data-driven systems may require state trajectories of Markov chains to function because these trajectories contain information that is useful to the system, e.g., a product's credit risk, a user's physical location, or a user's internet browsing behavior. However, sharing such state trajectories can reveal sensitive information about users, which presents a privacy threat. Therefore, we develop a new framework for privatizing the state trajectories in a Markov chain using differential privacy. Our framework privatizes state trajectories online, in the sense that a private state trajectory is generated at the same time as the sensitive one it approximates. We treat Markov chains as weighted directed graphs whose edge weights are the negative logarithms of the transition probabilities. Then, each state in a private state trajectory is chosen by minimizing its distance to the corresponding state in the sensitive state trajectory, where the notion of distance is equal to the total edge weight along a shortest path. We prove that with high probability the private state trajectory remains close to the sensitive one, which maintains high utility for downstream uses of private data. Additionally, we prove that private state trajectories are consistently in the typical set of state trajectories generated by the underlying Markov chain, which means that private state trajectories have similar statistical properties to actual state trajectories produced by the underlying Markov chain. Numerical simulations show that under $3$-differential privacy, the mechanism we introduce exhibits up to an $80\%$ decrease in entropy compared to the state of the art, which illustrates that private state trajectories generated by our framework more closely resemble their corresponding sensitive state trajectory while maintaining the same level of privacy.

==> Figures/Gainesville_fidelity_data.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_0_5,EM_0_5,PF_0_5,Chen_1_0,EM_1_0,PF_1_0,Chen_3_0,EM_3_0,PF_3_0,Chen_5_0,EM_5_0,PF_5_0
5,1.1411483384932792,1.5933462531060738,0.7284807211839652,1.4926931997110864,1.516941532205862,1.475428867109823,1.4535305917018515,1.4729311909957181,1.438514623965885,1.2473874470560902,1.2869150850929953,1.2403441784342546,1.1762214021517265,1.1956478912720474,1.1799133670816315
10,1.1411483384932792,1.4699669457413052,0.7801084943011402,1.4494761707864885,1.4528425373453784,1.4454414744513069,1.415906354460072,1.4187273895550725,1.3798141013078868,1.2298614816267293,1.237219714178221,1.18937379048034,1.1417357556552226,1.1562540592044857,1.1421785755381835
15,1.1411483384932792,1.4150250169004652,0.8090574576390417,1.4230029519127245,1.4311660747709847,1.4208647403468866,1.3961969697440355,1.3803687775310252,1.3514771388338456,1.220106540817914,1.2134543014909596,1.1735999124521586,1.1318614690752675,1.1439945354209864,1.1294868598049401
20,1.1411483384932792,1.392004097072125,0.8335465044618923,1.4180704209633836,1.4166707994719168,1.4006115509176273,1.3904310340889963,1.373316996765465,1.3340989034236335,1.2311202852054177,1.2058467270693098,1.1711958317559172,1.1346763671378648,1.142028128539784,1.128052928911926
25,1.1411483384932792,1.3769277954087198,0.8506061837794203,1.412985352092234,1.4019204433915426,1.3906946555100839,1.3921188372398672,1.3633262619533013,1.3291548565765847,1.2334221029926906,1.2060518546791814,1.1699133088506308,1.137138753794437,1.1420092978861627,1.1284385973578377
30,1.1411483384932792,1.363732274895587,0.8657166267450269,1.4114416394181362,1.397386829669146,1.3857655307306216,1.392300003921963,1.3574954311324534,1.3215467813604795,1.243987394643757,1.2029077015958036,1.1699087829225794,1.1407635424093834,1.1430211882600174,1.1309815411424435
35,1.1411483384932792,1.3567607595340738,0.8775288707257745,1.4075583493598178,1.3970844671475642,1.383783747458885,1.3916323048946702,1.3504877200379912,1.3213899468431702,1.2509168765243412,1.2038814601491776,1.1712379743595775,1.144509867954473,1.1459101800175544,1.1326165900939253
40,1.1411483384932792,1.3495724317985887,0.889744580356654,1.408294059476354,1.3939324344112807,1.3799648536718683,1.395319271580117,1.354723189483297,1.314981644459488,1.2576377899128244,1.2030417639182844,1.1732142091699984,1.148120819616586,1.1476187695431175,1.1353688367248902
45,1.1411483384932792,1.3437044507507618,0.8995719351620867,1.409887196278806,1.3918327121965837,1.3786968559040975,1.3924169723997453,1.3492541294320524,1.3165404032862287,1.260246817918803,1.203505415584796,1.174230840551023,1.1523329841983836,1.14834997002004,1.1368384848130528
50,1.1411483384932792,1.3372969188361383,0.9086253910515787,1.4099973379427744,1.3918381022192916,1.3773842549410584,1.3953320921870713,1.3461520148652055,1.316788159758925,1.2685673745703128,1.2044727312380357,1.1761323877739907,1.1545750540937738,1.150765173947918,1.1386375239990627
55,1.1411483384932792,1.3343379083119404,0.913656532630045,1.41025147389952,1.3910183165879737,1.3762241151254861,1.395681161313895,1.3479249841686112,1.3162163837706147,1.2708398293618175,1.2048750897659986,1.1759773542060332,1.1576598126273583,1.1514789837816901,1.138729000047038
60,1.1411483384932792,1.328890315388469,0.9199748234261348,1.4087680212221838,1.3921005416638819,1.3722587704878089,1.3971300689858484,1.3477904351545325,1.3128237520110062,1.2746774946882327,1.2050089569879174,1.1769379307183536,1.1595426197129015,1.1509067342800277,1.1396764425912445
65,1.1411483384932792,1.3233611689890736,0.9261312201488647,1.410765616422197,1.392919025366761,1.3758645532211353,1.3957223483750745,1.346302186961224,1.3153244570970022,1.2789638092709643,1.2043011514731743,1.175644422834192,1.16182369894496,1.1523139883647202,1.1394113457015982
70,1.1411483384932792,1.3232128536862025,0.9320273859974931,1.410292349562034,1.3919491345624975,1.3750966088356709,1.3986990073169199,1.3432076217602686,1.3148745393338106,1.2829661181838,1.206339939338317,1.1787587918669342,1.1646022880843052,1.1545648443187466,1.1424540986482818
75,1.1411483384932792,1.31489524130969,0.942459391959606,1.4138938637630696,1.3893820972684483,1.3755727752902902,1.3997396753564935,1.3455982055664082,1.3149194335516017,1.2836176722444324,1.206881712867476,1.179311486471138,1.1667405217028124,1.1559821231721759,1.1429954632961543
80,1.1411483384932792,1.3154125083506707,0.9432341494433181,1.4151687227386145,1.3913594188787477,1.3767489099553922,1.4024577182775637,1.344939489667943,1.3138075420505642,1.2901158658067509,1.2069702387949732,1.1805878606138631,1.1683627416458808,1.1562369517777327,1.1439567479118944
85,1.1411483384932792,1.3102241695167272,0.947446559950262,1.4130759236721206,1.3879126879080823,1.3755939782523567,1.3990573246174258,1.3421926849775039,1.3131510211568924,1.2879654412440105,1.2070528610302325,1.1794147655191307,1.168301732480038,1.1554229345015459,1.1435378047346443
90,1.1411483384932792,1.3046515635795286,0.9532371233822272,1.4123078266477813,1.3878940735795462,1.3718500849627178,1.4028579146616809,1.3430303051248562,1.3115961216470982,1.2914859656743733,1.2052237143280633,1.1794725150520529,1.1683570969279906,1.1551903985516347,1.1437776510841136
95,1.1411483384932792,1.304068566653785,0.9569005717212938,1.415711944495203,1.3881123495265062,1.3756826446518913,1.4018519714340876,1.3453937001378748,1.3127824472169665,1.2921502311144306,1.2078004849635948,1.1804710558741405,1.1698480696333842,1.1566867135841619,1.1452034775330073
100,1.1411483384932792,1.302700753868484,0.9612378316539034,1.4123993728706108,1.3897540902283227,1.3761299264211406,1.4007686194502078,1.3460696901175424,1.3139510708720343,1.296796851231015,1.2086733296679015,1.182076186890874,1.1747414469672006,1.158345342374006,1.1467214634320066


==> Figures/Gainesville_fidelity_data_vary_ic.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_1_0,Chen_3_0,Chen_5_0,PF_1_0,PF_3_0,PF_5_0
5,1.141148338,1.593346253,0.728480721,1.391817283,1.357053995,1.355312107,1.297498852,1.189643259,1.174460261
10,1.141148338,1.469966946,0.780108494,1.356761266,1.356718902,1.3202722,1.288153336,1.180853822,1.161860383
15,1.141148338,1.415025017,0.809057458,1.395418335,1.346090009,1.317094131,1.288047188,1.178021994,1.161281188
20,1.141148338,1.392004097,0.833546504,1.375339361,1.343240323,1.313145708,1.289204285,1.17588069,1.148256977
25,1.141148338,1.376927795,0.850606184,1.401284934,1.337228478,1.303228025,1.291209293,1.182150521,1.137303364
30,1.141148338,1.363732275,0.865716627,1.397526224,1.345428108,1.315112862,1.292944651,1.183608743,1.13703728
35,1.141148338,1.35676076,0.877528871,1.400554428,1.338155313,1.300449055,1.298695987,1.17844228,1.145088086
40,1.141148338,1.349572432,0.88974458,1.405052111,1.345340482,1.304582778,1.298665395,1.180885179,1.144152405
45,1.141148338,1.343704451,0.899571935,1.398418811,1.341746974,1.286080274,1.306667655,1.180903612,1.147148137
50,1.141148338,1.337296919,0.908625391,1.402370785,1.339580295,1.290997019,1.30501998,1.174971315,1.149645261
55,1.141148338,1.334337908,0.913656533,1.405512486,1.330547381,1.281833438,1.300489263,1.178066418,1.149584913
60,1.141148338,1.328890315,0.919974823,1.41320477,1.336756974,1.271163067,1.30358887,1.18041215,1.144092201
65,1.141148338,1.323361169,0.92613122,1.40534319,1.338591941,1.269333794,1.309854025,1.175596371,1.148078041
70,1.141148338,1.323212854,0.932027386,1.404103789,1.336763199,1.262165454,1.3081272,1.183697496,1.150363916
75,1.141148338,1.314895241,0.942459392,1.409909539,1.340685779,1.266798727,1.301781577,1.179296017,1.150936963
80,1.141148338,1.315412508,0.943234149,1.403383697,1.340379056,1.261916341,1.308230917,1.181924395,1.154105225
85,1.141148338,1.31022417,0.94744656,1.406806827,1.333874539,1.263959986,1.300861882,1.18204943,1.149463036
90,1.141148338,1.304651564,0.953237123,1.40937969,1.342072468,1.25710211,1.302102378,1.187368665,1.150996284
95,1.141148338,1.304068567,0.956900572,1.407929955,1.334871956,1.256867471,1.3021347,1.182200008,1.151850791
100,1.141148338,1.302700754,0.961237832,1.41489762,1.334668765,1.247283773,1.30854936,1.186375163,1.14434028


==> Figures/fig3_stability_data2.csv <==
epsilon,lemma_2_Wikispeedia,lemma_2_Gainesville,lemma_2_Moody's,Wikispeedia,Gainesville,Moody's
0.5,0.21405809495092296,1.550387596899225,37.5,91.82004785,72.48062015503875,93.05555555555556
1,0.3931298192077921,1.9933554817275747,58.333333333333336,95.08952968321681,81.28460686600222,100
1.5,1.110171916544599,4.817275747508306,73.61111111111111,96.91010479983348,86.87707641196013,100
2,2.9903872612262585,8.914728682170542,90.27777777777779,97.77341546617279,89.92248062015504,100
2.5,6.198134902392419,13.233665559246955,95.83333333333334,98.19720641793938,91.69435215946844,100
3,10.295405526089013,18.549280177187157,95.83333333333334,98.42711685392888,93.24473975636766,100
3.5,14.661932521891197,22.20376522702104,95.83333333333334,98.56289500408907,93.63233665559247,100
4,18.83962511307408,25.968992248062015,95.83333333333334,98.64810906081092,94.18604651162791,100
4.5,22.614555648376538,29.457364341085274,97.22222222222221,98.70592994267618,94.46290143964563,100
5,25.932699843852035,32.05980066445183,97.22222222222221,98.74563288257487,94.79512735326688,100
5.5,28.80043570938574,33.94241417497231,97.22222222222221,98.77379498865551,94.90586932447398,100
6,31.284770108787292,35.326688815060905,97.22222222222221,98.79446688075909,95.34883720930233,100
6.5,33.42937421630804,36.544850498338874,97.22222222222221,98.81093711295983,95.45957918050941,100
7,35.30366467129014,37.70764119601329,97.22222222222221,98.82442773666742,95.68106312292359,100
7.5,36.93462272114874,38.70431893687707,97.22222222222221,98.83491129005239,95.68106312292359,100
8,38.36884422496951,39.479512735326686,97.22222222222221,98.84284775875771,95.73643410852713,100
8.5,39.63195793506815,40.310077519379846,97.22222222222221,98.84945232873568,95.73643410852713,100
9,40.759080665828535,40.753045404208194,97.22222222222221,98.85509573468357,95.73643410852713,100
9.5,41.768934519464665,41.19601328903654,97.22222222222221,98.85946216556297,95.73643410852713,100
10,42.66992968123956,41.74972314507198,97.22222222222221,98.86343039991564,95.73643410852713,100


==> Figures/gainesville_ccdf_data.csv <==
v,CCDF_Mechanism4,CCDF_Chen
0.0,0.7974223529411765,0.9361586274509804
0.031640588517162366,0.7974223529411765,0.9361586274509804
0.06328117703432473,0.7964678431372549,0.9358527450980392
0.0949217655514871,0.7964678431372549,0.9358527450980392
0.12656235406864946,0.7964678431372549,0.9358527450980392
0.15820294258581183,0.7964678431372549,0.9358527450980392
0.1898435311029742,0.7964678431372549,0.9358527450980392
0.22148411962013656,0.7964678431372549,0.9358527450980392
0.2531247081372989,0.7964678431372549,0.9358527450980392
0.28476529665446126,0.7964678431372549,0.9358527450980392
0.31640588517162366,0.7938145098039215,0.9352274509803922
0.348046473688786,0.7908227450980392,0.9345011764705883
0.3796870622059484,0.7870698039215687,0.9336780392156863
0.4113276507231107,0.7870698039215687,0.9336780392156863
0.4429682392402731,0.7829619607843137,0.9328486274509804
0.47460882775743546,0.7829619607843137,0.9328486274509804
0.5062494162745979,0.7818835294117648,0.9326617647058824
0.5378900047917602,0.7721758823529412,0.9308078431372548
0.5695305933089225,0.7700882352941176,0.9305064705882353
0.601171181826085,0.7606019607843137,0.9291464705882353
0.6328117703432473,0.7527086274509804,0.9274339215686275
0.6644523588604097,0.7470056862745098,0.926196862745098
0.696092947377572,0.7428398039215687,0.925356274509804
0.7277335358947344,0.7395311764705883,0.9245980392156863
0.7593741244118968,0.7300743137254901,0.9226790196078432
0.7910147129290591,0.7278658823529411,0.9221792156862745
0.8226553014462215,0.7200943137254903,0.9206656862745098
0.8542958899633839,0.7131574509803922,0.9187505882352941
0.8859364784805462,0.7069456862745098,0.9175994117647059
0.9175770669977086,0.6988219607843138,0.9156335294117647
0.9492176555148709,0.6870441176470587,0.9124617647058824
0.9808582440320334,0.6802141176470589,0.9101717647058823
1.0124988325491957,0.672854705882353,0.908214705882353
1.0441394210663582,0.6622,0.9056521568627451
1.0757800095835204,0.659278431372549,0.9052178431372548
1.1074205981006828,0.650003725490196,0.9030074509803921
1.139061186617845,0.6408570588235294,0.9008782352941176
1.1707017751350075,0.6325849019607843,0.8990945098039216
1.20234236365217,0.6243623529411765,0.8969639215686275
1.2339829521693322,0.6074417647058823,0.8917449019607844
1.2656235406864946,0.5901441176470588,0.886948431372549
1.297264129203657,0.5768725490196078,0.8824101960784314
1.3289047177208193,0.5627992156862744,0.8773013725490196
1.3605453062379818,0.5574403921568627,0.8752362745098039
1.392185894755144,0.5449298039215686,0.8707335294117647
1.4238264832723064,0.5342198039215686,0.8670307843137255
1.4554670717894689,0.5277156862745098,0.8646888235294118
1.487107660306631,0.517736862745098,0.8610513725490196
1.5187482488237936,0.5104258823529412,0.8582864705882353
1.550388837340956,0.5098386274509804,0.8581364705882353
1.5820294258581182,0.500402156862745,0.8555196078431373
1.6136700143752807,0.49669117647058825,0.8539421568627451
1.645310602892443,0.4907435294117647,0.8516201960784313
1.6769511914096054,0.48545686274509803,0.8491860784313725
1.7085917799267678,0.4725647058823529,0.8433094117647059
1.74023236844393,0.46543058823529415,0.8399427450980392
1.7718729569610925,0.46144117647058824,0.8384594117647058
1.803513545478255,0.4483511764705882,0.8328092156862745
1.8351541339954172,0.4441429411764706,0.8307950980392157
1.8667947225125796,0.44214901960784314,0.8298594117647059
1.8984353110297418,0.4378035294117647,0.8275882352941176
1.9300758995469043,0.4322868627450981,0.8249627450980392
1.9617164880640667,0.4210107843137255,0.8189678431372549
1.993357076581229,0.41334568627450985,0.8156719607843137
2.0249976650983914,0.40485274509803926,0.8116660784313725
2.056638253615554,0.39805235294117647,0.8086292156862745
2.0882788421327163,0.3958570588235294,0.8075576470588235
2.1199194306498783,0.39040686274509806,0.8050213725490196
2.1515600191670408,0.3885092156862745,0.8044541176470588
2.183200607684203,0.3814354901960785,0.8003572549019607
2.2148411962013657,0.3799398039215687,0.7997705882352941
2.246481784718528,0.3758309803921569,0.7975525490196078
2.27812237323569,0.37225490196078437,0.7956733333333333
2.3097629617528526,0.3703421568627451,0.7942403921568627
2.341403550270015,0.360316862745098,0.7891801960784314
2.3730441387871775,0.35564196078431376,0.7862386274509804
2.40468472730434,0.3504111764705883,0.7827088235294117
2.436325315821502,0.34413392156862743,0.7786139215686274
2.4679659043386644,0.34171568627450977,0.7766500000000001
2.499606492855827,0.3355345098039215,0.7723676470588235
2.5312470813729893,0.32803843137254907,0.7687407843137255
2.5628876698901517,0.3233396078431372,0.7655954901960784
2.594528258407314,0.3164654901960784,0.759753137254902
2.626168846924476,0.31222588235294113,0.7564980392156863
2.6578094354416386,0.29728215686274506,0.7455621568627451
2.689450023958801,0.290423137254902,0.7402203921568627
2.7210906124759635,0.28072901960784313,0.732948431372549
2.752731200993126,0.2730741176470588,0.7274817647058823
2.784371789510288,0.26775549019607847,0.7234019607843137
2.8160123780274504,0.26407725490196077,0.7198317647058823
2.847652966544613,0.2629298039215686,0.7188856862745099
2.8792935550617753,0.25928313725490193,0.7160864705882353
2.9109341435789378,0.2548943137254902,0.7111601960784314
2.9425747320960998,0.2510247058823529,0.7071829411764705
2.974215320613262,0.24655019607843143,0.702303137254902
3.0058559091304247,0.23873980392156868,0.6945603921568628
3.037496497647587,0.23415313725490194,0.6910437254901961
3.0691370861647496,0.22953823529411765,0.6858641176470588
3.100777674681912,0.22592117647058818,0.6823450980392156
3.132418263199074,0.2222543137254902,0.6784517647058823
3.1640588517162365,0.21884882352941182,0.675488431372549
3.195699440233399,0.21479627450980388,0.6707519607843138
3.2273400287505614,0.2078392156862745,0.6633017647058823
3.258980617267724,0.20400039215686272,0.6587799999999999
3.290621205784886,0.19831509803921565,0.6507092156862745
3.3222617943020483,0.19667549019607844,0.6488727450980392
3.3539023828192107,0.19138784313725488,0.6424813725490196
3.385542971336373,0.18618274509803923,0.6361399999999999
3.4171835598535356,0.18335450980392154,0.6332811764705882
3.4488241483706976,0.18083352941176467,0.6301417647058823
3.48046473688786,0.17926156862745102,0.6282568627450981
3.5121053254050225,0.17504333333333333,0.6235474509803922
3.543745913922185,0.172816862745098,0.6212362745098039
3.5753865024393474,0.16936647058823528,0.6165927450980393
3.60702709095651,0.16728725490196084,0.6136750980392156
3.638667679473672,0.1640166666666667,0.6092309803921568
3.6703082679908343,0.16164627450980396,0.606376862745098
3.7019488565079968,0.15790823529411768,0.6005264705882353
3.733589445025159,0.15563843137254907,0.596907843137255
3.7652300335423217,0.1531394117647059,0.5927229411764705
3.7968706220594837,0.1496158823529412,0.5863849019607843
3.828511210576646,0.14363333333333328,0.5776954901960785
3.8601517990938086,0.14155960784313726,0.57333
3.891792387610971,0.13716294117647054,0.5653866666666667
3.9234329761281335,0.13429254901960785,0.5613778431372549
3.9550735646452955,0.13139823529411765,0.5564494117647059
3.986714153162458,0.12725823529411762,0.5492221568627451
4.01835474167962,0.12149392156862748,0.5405845098039216
4.049995330196783,0.11901509803921573,0.5360578431372549
4.081635918713945,0.11759588235294116,0.5338409803921569
4.113276507231108,0.11351156862745093,0.5272464705882354
4.14491709574827,0.11044941176470591,0.5222054901960784
4.176557684265433,0.1084772549019608,0.5182176470588236
4.208198272782594,0.10582509803921569,0.5132933333333334
4.239838861299757,0.10326509803921569,0.5069056862745098
4.271479449816919,0.10013882352941172,0.497695294117647
4.3031200383340815,0.09775333333333336,0.4924898039215686
4.334760626851244,0.09536058823529414,0.48729705882352936
4.366401215368406,0.09467784313725491,0.4858317647058824
4.398041803885569,0.0923801960784314,0.4802766666666667
4.429682392402731,0.09081352941176468,0.47795823529411763
4.461322980919894,0.08907156862745103,0.47405882352941175
4.492963569437056,0.08724647058823531,0.4695176470588235
4.524604157954219,0.08585470588235289,0.4663645098039215
4.55624474647138,0.08356823529411761,0.4615607843137255
4.587885334988543,0.08086725490196078,0.45475431372549024
4.619525923505705,0.07898392156862744,0.4510494117647059
4.651166512022868,0.07636313725490196,0.4454703921568628
4.68280710054003,0.07432254901960789,0.4385047058823529
4.7144476890571925,0.07262137254901957,0.43348803921568624
4.746088277574355,0.07171980392156863,0.4303845098039216
4.777728866091517,0.06950078431372553,0.4238966666666667
4.80936945460868,0.06753666666666669,0.4185554901960784
4.841010043125842,0.0664280392156863,0.4152509803921569
4.872650631643004,0.06437313725490201,0.4095286274509804
4.904291220160166,0.06257117647058819,0.40318431372549024
4.935931808677329,0.062141176470588255,0.4017821568627451
4.967572397194491,0.059384313725490245,0.39457117647058826
4.999212985711654,0.058216862745098075,0.39012450980392155
5.030853574228816,0.05721627450980393,0.38785549019607846
5.0624941627459785,0.055936862745098015,0.38426745098039217
5.094134751263141,0.054205686274509834,0.3778341176470589
5.125775339780303,0.05340725490196074,0.3745743137254902
5.157415928297466,0.0503260784313726,0.36216568627450985
5.189056516814628,0.048828039215686236,0.3556627450980392
5.22069710533179,0.04628823529411763,0.3475309803921569
5.252337693848952,0.04542450980392154,0.3440201960784314
5.283978282366115,0.043500980392156885,0.336685294117647
5.315618870883277,0.04182176470588239,0.32801647058823524
5.34725945940044,0.04071490196078431,0.3242398039215686
5.378900047917602,0.03909274509803917,0.3166670588235294
5.410540636434765,0.03787019607843134,0.31189
5.442181224951927,0.03702568627450975,0.30893000000000004
5.4738218134690895,0.03643607843137253,0.30693470588235294
5.505462401986252,0.0354229411764706,0.30289215686274507
5.537102990503414,0.033635098039215716,0.29624862745098035
5.568743579020576,0.03228725490196083,0.2902358823529412
5.600384167537738,0.03161862745098043,0.2852182352941176
5.632024756054901,0.03082686274509805,0.2826082352941176
5.663665344572063,0.029803921568627434,0.2750049019607843
5.695305933089226,0.028508235294117612,0.26742823529411763
5.726946521606388,0.02786235294117645,0.2647694117647059
5.758587110123551,0.027385490196078388,0.26308411764705886
5.790227698640713,0.0271645098039216,0.26211470588235297
5.8218682871578755,0.02654078431372553,0.25722509803921567
5.853508875675038,0.0263056862745098,0.2561045098039215
5.8851494641921995,0.025382941176470553,0.25159490196078427
5.916790052709362,0.024733529411764654,0.2485043137254902
5.948430641226524,0.024165294117647007,0.24559803921568624
5.980071229743687,0.023324901960784294,0.24143921568627447
6.011711818260849,0.02195274509803924,0.2278729411764706
6.043352406778012,0.021261176470588228,0.2245935294117647
6.074992995295174,0.02067960784313727,0.2207058823529412
6.106633583812337,0.02016352941176469,0.21763921568627453
6.138274172329499,0.01944509803921568,0.21059352941176468
6.169914760846662,0.018815686274509802,0.20740862745098043
6.201555349363824,0.01782254901960789,0.20164254901960788
6.233195937880986,0.017628627450980372,0.20014294117647058
6.264836526398148,0.016911764705882404,0.19548254901960782
6.2964771149153105,0.016303921568627477,0.19143215686274506
6.328117703432473,0.01582921568627449,0.18801647058823534
6.359758291949635,0.015150588235294138,0.1833923529411765
6.391398880466798,0.014115294117647004,0.1763874509803921
6.42303946898396,0.013765882352941183,0.17371823529411767
6.454680057501123,0.01340137254901963,0.17034176470588236
6.486320646018285,0.012964117647058848,0.16723313725490196
6.517961234535448,0.012568627450980419,0.163411568627451
6.54960182305261,0.011978431372549059,0.15807098039215683
6.581242411569772,0.011709803921568618,0.15663078431372546
6.612883000086934,0.011143333333333283,0.14987274509803916
6.6445235886040965,0.010742549019607806,0.14543509803921573
6.676164177121259,0.01008784313725486,0.1397686274509804
6.707804765638421,0.00976588235294118,0.1378041176470588
6.739445354155584,0.00949058823529414,0.13668568627450983
6.771085942672746,0.00914901960784309,0.1340576470588235
6.802726531189909,0.008677450980392187,0.13057764705882358
6.834367119707071,0.008439803921568623,0.12805607843137257
6.866007708224234,0.008218823529411723,0.12625431372549023
6.897648296741395,0.007929607843137232,0.12262392156862745
6.929288885258558,0.007628235294117602,0.11787882352941181
6.96092947377572,0.007348627450980416,0.11600941176470592
6.992570062292883,0.00677450980392158,0.10551784313725487
7.024210650810045,0.006451372549019618,0.10141882352941178
7.0558512393272075,0.00619137254901958,0.09761784313725486
7.08749182784437,0.005927843137254918,0.09483215686274504
7.119132416361532,0.005687058823529378,0.09320784313725494
7.150773004878695,0.005478823529411758,0.09119372549019611
7.182413593395857,0.0053541176470588425,0.0900717647058824
7.21405418191302,0.005130784313725489,0.0875433333333333
7.245694770430181,0.005045686274509853,0.0860303921568627
7.277335358947344,0.0048184313725490036,0.0827643137254902
7.308975947464506,0.004709607843137231,0.08196882352941182
7.340616535981669,0.004579803921568648,0.08016607843137258
7.372257124498831,0.0042862745098039,0.07575156862745103
7.4038977130159935,0.004262549019607875,0.07560901960784316
7.435538301533156,0.004196862745098007,0.07504294117647059
7.467178890050318,0.004063137254901927,0.0741668627450981
7.498819478567481,0.003792745098039174,0.07145862745098042
7.530460067084643,0.003684117647058782,0.0684396078431373
7.562100655601805,0.0034805882352940687,0.06566254901960789
7.593741244118967,0.0033960784313725734,0.06389176470588231
7.62538183263613,0.0032096078431372854,0.06098431372549018
7.657022421153292,0.0030815686274510146,0.0593856862745098
7.688663009670455,0.0029329411764705826,0.056903725490196067
7.720303598187617,0.0027864705882353347,0.053749019607843174
7.75194418670478,0.0026674509803921165,0.05116254901960782
7.783584775221942,0.0025313725490195838,0.048988627450980426
7.8152253637391045,0.0024835294117646622,0.048309411764705934
7.846865952256267,0.0022837254901960646,0.045933137254902
7.878506540773429,0.0022058823529411686,0.045306078431372576
7.910147129290591,0.002067254901960802,0.04384784313725487
7.941787717807753,0.0018245098039215701,0.039188823529411776
7.973428306324916,0.0017776470588235505,0.03882294117647056
8.00506889484208,0.001600588235294076,0.034808823529411725
8.03670948335924,0.0015221568627451498,0.03363647058823527
8.068350071876402,0.0014088235294117402,0.031033137254901977
8.099990660393566,0.001309215686274512,0.028704313725490205
8.131631248910727,0.0012201960784313792,0.02780823529411769
8.16327183742789,0.0011786274509804073,0.02738588235294115
8.194912425945052,0.0010847058823529876,0.02452882352941177
8.226553014462215,0.0010637254901960658,0.024231764705882397
8.258193602979377,0.0010262745098039705,0.02330254901960782
8.28983419149654,0.000978431372549049,0.022668823529411797
8.321474780013702,0.0009480392156863138,0.021460980392156825
8.353115368530865,0.0009225490196078656,0.02101372549019609
8.384755957048027,0.0008241176470588085,0.018958823529411806
8.416396545565188,0.0008084313725490455,0.01807588235294122
8.448037134082352,0.0007952941176470052,0.017900196078431407
8.479677722599513,0.0007890196078431666,0.017799411764705897
8.511318311116677,0.0007774509803921692,0.01774784313725486
8.542958899633838,0.0007558823529412173,0.017294705882352934
8.574599488151001,0.0007558823529412173,0.017294705882352934
8.606240076668163,0.0007327450980392225,0.01699039215686271
8.637880665185326,0.0007007843137254444,0.01666235294117646
8.669521253702488,0.0006705882352940895,0.016207254901960733
8.701161842219651,0.0006435294117647095,0.01598372549019611
8.732802430736813,0.0005996078431372842,0.01416607843137252
8.764443019253974,0.0005552941176470982,0.013097843137254928
8.796083607771138,0.0005539215686274357,0.013083725490196096
8.8277241962883,0.0005296078431372697,0.012662156862745078
8.859364784805463,0.0004960784313725597,0.01193235294117645
8.891005373322624,0.0004370588235294015,0.011005686274509818
8.922645961839788,0.00041999999999997595,0.010890588235294096
8.954286550356949,0.00041431372549016743,0.010793333333333321
8.985927138874112,0.00038784313725492847,0.010273725490196117
9.017567727391274,0.00036588235294121585,0.009307647058823476
9.049208315908437,0.000353529411764697,0.009016274509803912
9.080848904425599,0.0003456862745098155,0.008821176470588221
9.11248949294276,0.00033960784313724623,0.008662156862745074
9.144130081459924,0.00033058823529408254,0.00830333333333333
9.175770669977085,0.00027960784313729725,0.007255686274509787
9.207411258494249,0.00026647058823525693,0.006997254901960792
9.23905184701141,0.00026647058823525693,0.006997254901960792
9.270692435528574,0.00026647058823525693,0.006997254901960792
9.302333024045735,0.00025529411764702026,0.0068168627450980734
9.333973612562898,0.00020235294117643132,0.005731764705882325
9.36561420108006,0.00018313725490193278,0.005479215686274519
9.397254789597223,0.00017470588235291018,0.005332745098039271
9.428895378114385,0.00017470588235291018,0.005332745098039271
9.460535966631547,0.00015294117647057792,0.0048221568627451195
9.49217655514871,0.00015294117647057792,0.0048221568627451195
9.523817143665871,0.00014490196078431605,0.004600392156862698
9.555457732183035,0.00014078431372543943,0.004550588235294084
9.587098320700196,0.00014078431372543943,0.004550588235294084
9.61873890921736,0.00014078431372543943,0.004550588235294084
9.650379497734521,0.00014078431372543943,0.004550588235294084
9.682020086251685,0.0001278431372548905,0.004339019607843109
9.713660674768846,0.0001278431372548905,0.004339019607843109
9.745301263286008,0.00012529411764705678,0.004301764705882394
9.776941851803171,0.00010666666666669933,0.0036433333333333318
9.808582440320333,0.00010529411764703678,0.0036419607843137802
9.840223028837496,0.00010529411764703678,0.0036419607843137802
9.871863617354657,0.00010529411764703678,0.0036419607843137802
9.90350420587182,8.235294117642233e-5,0.0029788235294118115
9.935144794388982,8.235294117642233e-5,0.0029788235294118115
9.966785382906146,7.549019607844265e-5,0.00288392156862749
9.998425971423307,7.31372549019893e-5,0.002834705882352906
10.03006655994047,7.235294117646784e-5,0.002834117647058876
10.061707148457632,7.215686274508748e-5,0.0028333333333333544
10.093347736974794,6.960784313725377e-5,0.0027870588235293647
10.124988325491957,6.784313725494151e-5,0.002755294117647078
10.156628914009119,6.784313725494151e-5,0.002755294117647078
10.188269502526282,6.333333333330415e-5,0.0025431372549019615
10.219910091043444,5.1568627450926385e-5,0.0020799999999999708
10.251550679560607,4.882352941171231e-5,0.0020256862745098303
10.283191268077768,4.882352941171231e-5,0.0020256862745098303
10.314831856594932,4.1568627450971896e-5,0.0015592156862744844
10.346472445112093,3.529411764702228e-5,0.0013507843137254838
10.378113033629257,3.2156862745047476e-5,0.0011786274509804073
10.409753622146418,3.2156862745047476e-5,0.0011786274509804073
10.44139421066358,3.137254901963704e-5,0.0011776470588235055
10.473034799180743,3.137254901963704e-5,0.0011776470588235055
10.504675387697905,3.137254901963704e-5,0.0011776470588235055
10.536315976215068,2.84313725490426e-5,0.001029803921568595
10.56795656473223,2.84313725490426e-5,0.0010288235294118042
10.599597153249393,2.6862745097999685e-5,0.000995686274509855
10.631237741766554,2.0588235294161095e-5,0.0006835294117647495
10.662878330283718,2.0588235294161095e-5,0.0006835294117647495
10.69451891880088,1.3921568627450753e-5,0.0005505882352940805
10.726159507318043,1.3921568627450753e-5,0.0005505882352940805
10.757800095835204,1.3921568627450753e-5,0.0005490196078431486
10.789440684352366,1.3921568627450753e-5,0.0005490196078431486
10.82108127286953,1.3921568627450753e-5,0.0005490196078431486
10.85272186138669,1.3921568627450753e-5,0.0005490196078431486
10.884362449903854,1.2941176470548932e-5,0.0005158823529411993
10.916003038421016,1.2941176470548932e-5,0.0005158823529411993
10.947643626938179,1.2941176470548932e-5,0.0005158823529411993
10.97928421545534,1.2156862745138497e-5,0.0004833333333332801
11.010924803972504,1.0196078431334854e-5,0.0004527450980391645
11.042565392489665,1.0196078431334854e-5,0.0004527450980391645
11.074205981006829,1.0196078431334854e-5,0.0004527450980391645
11.10584656952399,1.0196078431334854e-5,0.00045156862745099335
11.137487158041152,9.215686274544055e-6,0.0004150980392156889
11.169127746558315,9.215686274544055e-6,0.0004150980392156889
11.200768335075477,9.215686274544055e-6,0.0004150980392156889
11.23240892359264,6.862745098090706e-6,0.0002813725490196095
11.264049512109802,6.274509803949613e-6,0.0002403921568627787
11.295690100626965,5.490196078428156e-6,0.00019352941176475902
11.327330689144127,5.490196078428156e-6,0.00019215686274509647
11.35897127766129,5.294117647047791e-6,0.00019117647058819465
11.390611866178451,5.294117647047791e-6,0.00019117647058819465
11.422252454695613,5.294117647047791e-6,0.00019117647058819465
11.453893043212776,5.294117647047791e-6,0.00019117647058819465
11.485533631729938,5.294117647047791e-6,0.00019117647058819465
11.517174220247101,5.294117647047791e-6,0.00019117647058819465
11.548814808764263,5.294117647047791e-6,0.00019117647058819465
11.580455397281426,4.901960784287063e-6,0.00019019607843140385
11.612095985798588,4.901960784287063e-6,0.00019019607843140385
11.643736574315751,4.901960784287063e-6,0.00019019607843140385
11.675377162832913,3.7254901961158993e-6,0.0001419607843137216
11.707017751350076,3.7254901961158993e-6,0.0001419607843137216
11.738658339867238,3.7254901961158993e-6,0.0001419607843137216
11.770298928384399,3.7254901961158993e-6,0.0001419607843137216
11.801939516901562,3.529411764735535e-6,0.00011078431372546493
11.833580105418724,3.529411764735535e-6,0.00011078431372546493
11.865220693935887,3.529411764735535e-6,0.00011078431372546493
11.896861282453049,3.529411764735535e-6,0.00011078431372546493
11.928501870970212,3.529411764735535e-6,0.00011078431372546493
11.960142459487374,3.529411764735535e-6,0.00011078431372546493
11.991783048004537,3.529411764735535e-6,0.00011078431372546493
12.023423636521699,3.1372549019748064e-6,7.274509803922857e-5
12.055064225038862,3.1372549019748064e-6,7.274509803922857e-5
12.086704813556024,2.156862745072985e-6,1.8431372548977087e-5
12.118345402073185,2.156862745072985e-6,1.8431372548977087e-5
12.149985990590348,2.156862745072985e-6,1.8431372548977087e-5
12.18162657910751,1.9607843136926206e-6,1.7843137254947017e-5
12.213267167624673,1.9607843136926206e-6,1.7843137254947017e-5
12.244907756141835,1.568627450931892e-6,1.6862745098045195e-5
12.276548344658998,1.568627450931892e-6,1.6862745098045195e-5
12.30818893317616,1.568627450931892e-6,1.6862745098045195e-5
12.339829521693323,1.568627450931892e-6,1.6862745098045195e-5
12.371470110210485,1.568627450931892e-6,1.6862745098045195e-5
12.403110698727648,1.568627450931892e-6,1.6862745098045195e-5
12.43475128724481,1.568627450931892e-6,1.6862745098045195e-5
12.466391875761971,1.568627450931892e-6,1.6862745098045195e-5
12.498032464279135,1.568627450931892e-6,1.6862745098045195e-5
12.529673052796296,1.568627450931892e-6,1.6862745098045195e-5
12.56131364131346,1.568627450931892e-6,1.6862745098045195e-5
12.592954229830621,1.568627450931892e-6,1.6862745098045195e-5
12.624594818347784,1.568627450931892e-6,1.6862745098045195e-5
12.656235406864946,9.803921569018215e-7,1.4313725490211482e-5
12.68787599538211,9.803921569018215e-7,1.4313725490211482e-5
12.71951658389927,9.803921569018215e-7,1.4313725490211482e-5
12.751157172416434,9.803921569018215e-7,1.4313725490211482e-5
12.782797760933596,9.803921569018215e-7,1.4313725490211482e-5
12.814438349450757,9.803921569018215e-7,1.4313725490211482e-5
12.84607893796792,9.803921569018215e-7,1.4313725490211482e-5
12.877719526485082,9.803921569018215e-7,1.4313725490211482e-5
12.909360115002245,9.803921569018215e-7,1.4313725490211482e-5
12.941000703519407,9.803921569018215e-7,1.4313725490211482e-5
12.97264129203657,9.803921569018215e-7,1.4313725490211482e-5
13.004281880553732,9.803921569018215e-7,1.4313725490211482e-5
13.035922469070895,9.803921569018215e-7,1.3529411764690025e-5
13.067563057588057,5.882352941410929e-7,1.1960784313758133e-5
13.09920364610522,NaN,1.1764705882377768e-5
13.130844234622382,NaN,1.1764705882377768e-5
13.162484823139543,NaN,1.1764705882377768e-5
13.194125411656707,NaN,1.1764705882377768e-5
13.225766000173868,NaN,1.1764705882377768e-5
13.257406588691032,NaN,1.1764705882377768e-5
13.289047177208193,NaN,1.1764705882377768e-5
13.320687765725356,NaN,1.1764705882377768e-5
13.352328354242518,NaN,1.1764705882377768e-5
13.383968942759681,NaN,1.1764705882377768e-5
13.415609531276843,NaN,1.1764705882377768e-5
13.447250119794004,NaN,1.1764705882377768e-5
13.478890708311168,NaN,1.0784313725475947e-5
13.51053129682833,NaN,1.0784313725475947e-5
13.542171885345493,NaN,1.0784313725475947e-5
13.573812473862654,NaN,1.0784313725475947e-5
13.605453062379818,NaN,1.0784313725475947e-5
13.63709365089698,NaN,1.0784313725475947e-5
13.668734239414142,NaN,1.0784313725475947e-5
13.700374827931304,NaN,1.0784313725475947e-5
13.732015416448467,NaN,1.0784313725475947e-5
13.763656004965629,NaN,1.0784313725475947e-5
13.79529659348279,NaN,1.0784313725475947e-5
13.826937181999954,NaN,1.0784313725475947e-5
13.858577770517115,NaN,1.0784313725475947e-5
13.890218359034279,NaN,1.0784313725475947e-5
13.92185894755144,NaN,1.0784313725475947e-5
13.953499536068604,NaN,1.0784313725475947e-5
13.985140124585765,NaN,1.0784313725475947e-5
14.016780713102929,NaN,1.0784313725475947e-5
14.04842130162009,NaN,1.0784313725475947e-5
14.080061890137253,NaN,9.99999999995449e-6
14.111702478654415,NaN,9.99999999995449e-6
14.143343067171577,NaN,9.99999999995449e-6
14.17498365568874,NaN,9.99999999995449e-6
14.206624244205901,NaN,9.99999999995449e-6
14.238264832723065,NaN,9.99999999995449e-6
14.269905421240226,NaN,9.99999999995449e-6
14.30154600975739,NaN,9.99999999995449e-6
14.333186598274551,NaN,9.99999999995449e-6
14.364827186791715,NaN,8.235294117642233e-6
14.396467775308876,NaN,6.470588235329977e-6
14.42810836382604,NaN,6.470588235329977e-6
14.459748952343201,NaN,6.470588235329977e-6
14.491389540860363,NaN,6.470588235329977e-6
14.523030129377526,NaN,6.470588235329977e-6
14.554670717894687,NaN,6.470588235329977e-6
14.58631130641185,NaN,5.68627450980852e-6
14.617951894929012,NaN,5.68627450980852e-6
14.649592483446176,NaN,5.68627450980852e-6
14.681233071963337,NaN,5.68627450980852e-6
14.7128736604805,NaN,5.68627450980852e-6
14.744514248997662,NaN,5.68627450980852e-6
14.776154837514826,NaN,5.68627450980852e-6
14.807795426031987,NaN,5.68627450980852e-6
14.839436014549149,NaN,5.68627450980852e-6
14.871076603066312,NaN,4.901960784287063e-6
14.902717191583474,NaN,4.901960784287063e-6
14.934357780100637,NaN,4.901960784287063e-6
14.965998368617798,NaN,3.9215686274962636e-6
14.997638957134962,NaN,3.9215686274962636e-6
15.029279545652123,NaN,3.9215686274962636e-6
15.060920134169287,NaN,3.9215686274962636e-6
15.092560722686448,NaN,3.9215686274962636e-6
15.12420131120361,NaN,3.9215686274962636e-6
15.155841899720773,NaN,3.9215686274962636e-6
15.187482488237935,NaN,3.9215686274962636e-6
15.219123076755098,NaN,3.9215686274962636e-6
15.25076366527226,NaN,3.9215686274962636e-6
15.282404253789423,NaN,3.9215686274962636e-6
15.314044842306584,NaN,3.9215686274962636e-6
15.345685430823748,NaN,3.9215686274962636e-6
15.37732601934091,NaN,3.9215686274962636e-6
15.408966607858073,NaN,3.3333333333551707e-6
15.440607196375234,NaN,3.3333333333551707e-6
15.472247784892396,NaN,3.3333333333551707e-6
15.50388837340956,NaN,1.7647058823122563e-6
15.53552896192672,NaN,1.7647058823122563e-6
15.567169550443884,NaN,1.7647058823122563e-6
15.598810138961046,NaN,1.7647058823122563e-6
15.630450727478209,NaN,1.7647058823122563e-6
15.66209131599537,NaN,1.7647058823122563e-6
15.693731904512534,NaN,1.7647058823122563e-6
15.725372493029695,NaN,5.882352941410929e-7
15.757013081546859,NaN,5.882352941410929e-7
15.78865367006402,NaN,NaN


==> Figures/gainesville_ccdf_data_e3.csv <==
v,CCDF_Mechanism3,CCDF_Chen
0.0,0.336842,0.5630379999999999
0.07787398612230606,0.336009,0.5627329999999999
0.15574797224461212,0.336009,0.5627329999999999
0.23362195836691818,0.336009,0.5627329999999999
0.31149594448922424,0.333322,0.562168
0.3893699306115303,0.32646699999999995,0.560964
0.46724391673383636,0.321805,0.560433
0.5451179028561425,0.311524,0.559257
0.6229918889784485,0.29213100000000003,0.557015
0.7008658751007546,0.281088,0.555435
0.7787398612230606,0.26708699999999996,0.553238
0.8566138473453667,0.25351,0.551131
0.9344878334676727,0.236278,0.5480590000000001
1.0123618195899788,0.21994400000000003,0.543794
1.090235805712285,0.20309,0.540672
1.1681097918345908,0.18708499999999995,0.536835
1.245983777956897,0.16713299999999998,0.530118
1.323857764079203,0.13639199999999996,0.520465
1.4017317502015092,0.12392499999999995,0.515156
1.4796057363238153,0.10820600000000002,0.507776
1.5574797224461212,0.10066200000000003,0.50495
1.6353537085684273,0.093499,0.500896
1.7132276946907334,0.084781,0.49500500000000003
1.7911016808130396,0.07444499999999998,0.48731800000000003
1.8689756669353454,0.07038100000000003,0.484808
1.9468496530576516,0.06368200000000002,0.479874
2.0247236391799577,0.05520499999999995,0.47055199999999997
2.1025976253022636,0.05027899999999996,0.466502
2.18047161142457,0.045552999999999955,0.46221999999999996
2.258345597546876,0.04349499999999995,0.45972900000000005
2.3362195836691817,0.03807700000000003,0.45328599999999997
2.414093569791488,0.035111,0.44735100000000005
2.491967555913794,0.03308599999999995,0.44183399999999995
2.5698415420361003,0.028850000000000042,0.43571099999999996
2.647715528158406,0.02533799999999997,0.425273
2.725589514280712,0.021947999999999968,0.41501200000000005
2.8034635004030184,0.01883199999999996,0.40676100000000004
2.8813374865253243,0.017607999999999957,0.40327500000000005
2.9592114726476306,0.016593999999999998,0.397131
3.0370854587699365,0.014476999999999962,0.38767300000000005
3.1149594448922424,0.012890999999999986,0.38020600000000004
3.1928334310145488,0.011944999999999983,0.37579799999999997
3.2707074171368546,0.010365999999999986,0.36583600000000005
3.3485814032591605,0.009403999999999968,0.35939200000000004
3.426455389381467,0.008256999999999959,0.351209
3.5043293755037728,0.007597999999999994,0.34556299999999995
3.582203361626079,0.00703699999999996,0.34065100000000004
3.660077347748385,0.006298000000000026,0.336221
3.737951333870691,0.00586399999999998,0.330356
3.8158253199929972,0.005249999999999977,0.32155100000000003
3.893699306115303,0.004797000000000051,0.311434
3.971573292237609,0.004295000000000049,0.302532
4.049447278359915,0.0035159999999999636,0.294161
4.127321264482221,0.002997999999999945,0.28598100000000004
4.205195250604527,0.0027080000000000437,0.28060399999999996
4.283069236726834,0.002426999999999957,0.26947200000000004
4.36094322284914,0.0022240000000000038,0.264119
4.438817208971446,0.0020409999999999595,0.25829500000000005
4.516691195093752,0.001847000000000043,0.25278100000000003
4.5945651812160575,0.0016369999999999996,0.245097
4.672439167338363,0.0013840000000000519,0.23806300000000002
4.75031315346067,0.0012790000000000301,0.23092900000000005
4.828187139582976,0.0011320000000000219,0.22343100000000005
4.906061125705282,0.0009829999999999561,0.21569899999999997
4.983935111827588,0.0008639999999999759,0.209681
5.061809097949894,0.0007690000000000197,0.205472
5.1396830840722005,0.0007200000000000539,0.19755599999999995
5.217557070194506,0.0006150000000000322,0.186531
5.295431056316812,0.0005589999999999762,0.17772
5.373305042439118,0.0004809999999999537,0.16808
5.451179028561424,0.00041800000000002946,0.16295400000000004
5.529053014683731,0.00038000000000004697,0.15716600000000003
5.606927000806037,0.00033199999999999896,0.14983999999999997
5.684800986928343,0.0002910000000000412,0.142996
5.762674973050649,0.0002729999999999677,0.138432
5.8405489591729545,0.00024400000000002198,0.135374
5.918422945295261,0.00021999999999999797,0.13077899999999998
5.996296931417567,0.00018300000000004424,0.12259600000000004
6.074170917539873,0.00016499999999997073,0.11558800000000002
6.152044903662179,0.000144000000000033,0.10988299999999995
6.229918889784485,0.00012900000000004574,0.10481700000000005
6.307792875906791,9.999999999998899e-5,0.09850499999999995
6.3856668620290975,8.399999999997299e-5,0.09189999999999998
6.463540848151403,7.500000000004725e-5,0.08826900000000004
6.541414834273709,7.100000000004325e-5,0.08272900000000005
6.619288820396015,6.099999999997774e-5,0.07669800000000004
6.697162806518321,5.599999999994498e-5,0.07155199999999995
6.775036792640628,4.700000000001925e-5,0.068994
6.852910778762934,4.199999999998649e-5,0.06591400000000003
6.93078476488524,3.500000000000725e-5,0.06098099999999995
7.0086587510075455,2.999999999997449e-5,0.05289200000000005
7.086532737129851,2.8000000000028002e-5,0.049351000000000034
7.164406723252158,2.6999999999999247e-5,0.046731999999999996
7.242280709374464,2.4000000000024002e-5,0.044704999999999995
7.32015469549677,2.0000000000020002e-5,0.04252199999999995
7.398028681619076,1.8999999999991246e-5,0.03912400000000005
7.475902667741382,1.399999999995849e-5,0.03770600000000002
7.553776653863689,1.2000000000012001e-5,0.03400199999999998
7.6316506399859945,1.2000000000012001e-5,0.03142299999999998
7.7095246261083,9.99999999995449e-6,0.02892399999999995
7.787398612230606,9.99999999995449e-6,0.025351000000000012
7.865272598352912,9.000000000036756e-6,0.02361100000000005
7.943146584475218,8.000000000008e-6,0.020259000000000027
8.021020570597525,8.000000000008e-6,0.017652
8.09889455671983,5.999999999950489e-6,0.014963999999999977
8.176768542842137,5.000000000032756e-6,0.013264999999999971
8.254642528964443,2.9999999999752447e-6,0.012322000000000055
8.332516515086748,2.9999999999752447e-6,0.01133099999999998
8.410390501209054,2.9999999999752447e-6,0.009633000000000003
8.48826448733136,1.999999999946489e-6,0.009494000000000002
8.566138473453668,1.999999999946489e-6,0.009222999999999981
8.644012459575974,1.999999999946489e-6,0.008893999999999957
8.72188644569828,1.999999999946489e-6,0.007789999999999964
8.799760431820586,1.999999999946489e-6,0.0070789999999999464
8.877634417942891,1.999999999946489e-6,0.005955999999999961
8.955508404065197,1.999999999946489e-6,0.005847000000000047
9.033382390187503,1.999999999946489e-6,0.005059000000000036
9.11125637630981,1.999999999946489e-6,0.0046640000000000015
9.189130362432115,1.999999999946489e-6,0.003966000000000025
9.267004348554421,1.999999999946489e-6,0.0038329999999999753
9.344878334676727,1.999999999946489e-6,0.003001999999999949
9.422752320799034,1.999999999946489e-6,0.0028930000000000344
9.50062630692134,1.999999999946489e-6,0.0025920000000000387
9.578500293043646,1.999999999946489e-6,0.0024410000000000265
9.656374279165952,1.999999999946489e-6,0.002367000000000008
9.734248265288258,1.0000000000287557e-6,0.0023290000000000255
9.812122251410564,1.0000000000287557e-6,0.0019930000000000225
9.88999623753287,1.0000000000287557e-6,0.0016329999999999956
9.967870223655176,1.0000000000287557e-6,0.0015880000000000338
10.045744209777482,1.0000000000287557e-6,0.0015579999999999483
10.123618195899788,1.0000000000287557e-6,0.00151100000000004
10.201492182022095,1.0000000000287557e-6,0.0011910000000000531
10.279366168144401,1.0000000000287557e-6,0.0010719999999999619
10.357240154266707,1.0000000000287557e-6,0.0007110000000000172
10.435114140389013,0.0,0.0006190000000000362
10.512988126511319,0.0,0.0006190000000000362
10.590862112633625,0.0,0.0005140000000000144
10.66873609875593,0.0,0.0003769999999999607
10.746610084878236,0.0,0.0003009999999999957
10.824484071000542,0.0,0.0003009999999999957
10.902358057122848,0.0,0.00028799999999995496
10.980232043245154,0.0,0.00026999999999999247
11.058106029367462,0.0,0.00024900000000005473
11.135980015489768,0.0,0.00023399999999995647
11.213854001612074,0.0,0.00023399999999995647
11.29172798773438,0.0,0.00010299999999996423
11.369601973856685,0.0,0.00010100000000001774
11.447475959978991,0.0,0.00010100000000001774
11.525349946101297,0.0,0.00010100000000001774
11.603223932223603,0.0,9.999999999998899e-5
11.681097918345909,0.0,7.900000000005125e-5
11.758971904468215,0.0,7.900000000005125e-5
11.836845890590523,0.0,6.300000000003525e-5
11.914719876712828,0.0,6.300000000003525e-5
11.992593862835134,0.0,6.300000000003525e-5
12.07046784895744,0.0,1.399999999995849e-5
12.148341835079746,0.0,1.399999999995849e-5
12.226215821202052,0.0,1.399999999995849e-5
12.304089807324358,0.0,1.3000000000040757e-5
12.381963793446664,0.0,1.3000000000040757e-5
12.45983777956897,0.0,1.3000000000040757e-5
12.537711765691276,0.0,1.3000000000040757e-5
12.615585751813581,0.0,1.3000000000040757e-5
12.693459737935889,0.0,1.3000000000040757e-5
12.771333724058195,0.0,1.3000000000040757e-5
12.849207710180501,0.0,1.3000000000040757e-5
12.927081696302807,0.0,1.3000000000040757e-5
13.004955682425113,0.0,1.3000000000040757e-5
13.082829668547419,0.0,9.99999999995449e-6
13.160703654669724,0.0,6.999999999979245e-6
13.23857764079203,0.0,6.999999999979245e-6
13.316451626914336,0.0,6.999999999979245e-6
13.394325613036642,0.0,6.999999999979245e-6
13.47219959915895,0.0,6.999999999979245e-6
13.550073585281256,0.0,5.000000000032756e-6
13.627947571403562,0.0,5.000000000032756e-6
13.705821557525868,0.0,5.000000000032756e-6
13.783695543648173,0.0,5.000000000032756e-6
13.86156952977048,0.0,5.000000000032756e-6
13.939443515892785,0.0,5.000000000032756e-6
14.017317502015091,0.0,5.000000000032756e-6
14.095191488137397,0.0,4.000000000004e-6
14.173065474259703,0.0,4.000000000004e-6
14.250939460382009,0.0,4.000000000004e-6
14.328813446504316,0.0,4.000000000004e-6
14.406687432626622,0.0,2.9999999999752447e-6
14.484561418748928,0.0,2.9999999999752447e-6
14.562435404871234,0.0,2.9999999999752447e-6
14.64030939099354,0.0,1.0000000000287557e-6
14.718183377115846,0.0,1.0000000000287557e-6
14.796057363238152,0.0,1.0000000000287557e-6
14.873931349360458,0.0,1.0000000000287557e-6
14.951805335482764,0.0,1.0000000000287557e-6
15.02967932160507,0.0,1.0000000000287557e-6
15.107553307727377,0.0,1.0000000000287557e-6
15.185427293849683,0.0,1.0000000000287557e-6
15.263301279971989,0.0,1.0000000000287557e-6
15.341175266094295,0.0,1.0000000000287557e-6
15.4190492522166,0.0,1.0000000000287557e-6
15.496923238338907,0.0,0.0


==> Figures/gainesville_ccdf_data_vary_ic.csv <==
v,CCDF_Mechanism4,CCDF_Chen
0.0,0.806855,0.937201
0.07933996819127648,0.805777,0.936894
0.15867993638255296,0.805777,0.936894
0.23801990457382946,0.805777,0.936894
0.3173598727651059,0.799413,0.935223
0.39669984095638244,0.795516,0.934403
0.4760398091476589,0.79131,0.933594
0.5553797773389354,0.782149,0.931854
0.6347197455302118,0.7651399999999999,0.92861
0.7140597137214884,0.7507159999999999,0.925404
0.7933996819127649,0.739222,0.922986
0.8727396501040413,0.722036,0.918988
0.9520796182953178,0.7005779999999999,0.913509
1.0314195864865943,0.675057,0.906277
1.1107595546778708,0.662714,0.903452
1.1900995228691473,0.6406769999999999,0.898029
1.2694394910604236,0.606291,0.887591
1.3487794592517002,0.577332,0.877142
1.4281194274429767,0.551525,0.867605
1.5074593956342532,0.532396,0.860107
1.5867993638255298,0.5220739999999999,0.857396
1.666139332016806,0.51073,0.852065
1.7454793002080826,0.48732699999999995,0.841307
1.8248192683993592,0.468093,0.833149
1.9041592365906357,0.46130000000000004,0.830022
1.983499204781912,0.43778700000000004,0.818343
2.0628391729731885,0.42089299999999996,0.809825
2.142179141164465,0.413218,0.80617
2.2215191093557416,0.40321799999999997,0.801075
2.300859077547018,0.39407400000000004,0.79571
2.3801990457382947,0.377128,0.785964
2.459539013929571,0.36615600000000004,0.778358
2.5388789821208473,0.35203799999999996,0.770143
2.618218950312124,0.339071,0.759792
2.6975589185034003,0.31428100000000003,0.742008
2.776898886694677,0.293438,0.726828
2.8562388548859534,0.284995,0.7197549999999999
2.93557882307723,0.276242,0.7103459999999999
3.0149187912685065,0.26156599999999997,0.6958489999999999
3.094258759459783,0.251367,0.685906
3.1735987276510595,0.24335300000000004,0.678272
3.2529386958423356,0.22882499999999995,0.6618850000000001
3.332278664033612,0.218711,0.648269
3.4116186322248887,0.20650000000000002,0.635058
3.4909586004161652,0.20015000000000005,0.627857
3.5702985686074418,0.192967,0.620142
3.6496385367987183,0.18658300000000005,0.6112420000000001
3.728978504989995,0.17856099999999997,0.600013
3.8083184731812714,0.16935699999999998,0.586596
3.887658441372548,0.15979500000000002,0.569051
3.966998409563824,0.151629,0.555368
4.0463383777551005,0.141011,0.54086
4.125678345946377,0.13231199999999999,0.52754
4.205018314137654,0.12681600000000004,0.5181899999999999
4.28435828232893,0.11832299999999996,0.49793600000000005
4.363698250520207,0.11391300000000004,0.489043
4.443038218711483,0.10798399999999997,0.478375
4.52237818690276,0.10377800000000004,0.46898700000000004
4.601718155094036,0.09797199999999995,0.45592699999999997
4.681058123285313,0.09210700000000005,0.441758
4.760398091476589,0.08731599999999995,0.42830999999999997
4.839738059667866,0.08319699999999997,0.41747900000000004
4.919078027859142,0.07881700000000003,0.404331
4.998417996050419,0.07435599999999998,0.39228700000000005
5.077757964241695,0.07109399999999999,0.38343700000000003
5.157097932432971,0.06615199999999999,0.365648
5.236437900624248,0.06078499999999998,0.34694400000000003
5.315777868815524,0.054803999999999964,0.328557
5.395117837006801,0.05110099999999995,0.315322
5.474457805198077,0.049058000000000046,0.30896599999999996
5.553797773389354,0.04516100000000001,0.294192
5.63313774158063,0.042922000000000016,0.28444100000000005
5.712477709771907,0.038893999999999984,0.26627199999999995
5.791817677963183,0.03780799999999995,0.262609
5.87115764615446,0.03586800000000001,0.25416099999999997
5.950497614345736,0.033896999999999955,0.245548
6.029837582537013,0.030324000000000018,0.22429600000000005
6.1091775507282895,0.02906900000000001,0.217198
6.188517518919566,0.026248999999999967,0.20145199999999996
6.267857487110843,0.02469699999999997,0.19306299999999998
6.347197455302119,0.022916999999999965,0.185126
6.426537423493396,0.020957000000000003,0.17264100000000004
6.505877391684671,0.01976100000000003,0.16353300000000004
6.585217359875948,0.018483999999999945,0.15538200000000002
6.664557328067224,0.016653999999999947,0.139891
6.743897296258501,0.01593599999999995,0.136617
6.823237264449777,0.014849000000000001,0.12859900000000002
6.902577232641054,0.014167999999999958,0.12315100000000001
6.9819172008323305,0.012414999999999954,0.10917900000000003
7.061257169023607,0.010773000000000033,0.09570500000000004
7.1405971372148835,0.009623999999999966,0.08965199999999995
7.21993710540616,0.009180999999999995,0.08593200000000001
7.299277073597437,0.008508999999999989,0.08032799999999995
7.378617041788713,0.008068999999999993,0.074604
7.45795700997999,0.007788000000000017,0.07323100000000005
7.537296978171266,0.00719599999999998,0.06679900000000005
7.616636946362543,0.006024000000000029,0.059367999999999976
7.695976914553819,0.005708000000000046,0.055786
7.775316882745096,0.005213000000000023,0.04827400000000004
7.854656850936372,0.004889000000000032,0.04512099999999997
7.933996819127648,0.004079000000000055,0.03925400000000001
8.013336787318925,0.003170000000000006,0.03407899999999997
8.092676755510201,0.00263100000000005,0.029264999999999985
8.172016723701478,0.0022529999999999495,0.023796999999999957
8.251356691892754,0.0018780000000000463,0.021828999999999987
8.330696660084032,0.0017000000000000348,0.01973999999999998
8.410036628275307,0.0015119999999999578,0.016588000000000047
8.489376596466585,0.0014779999999999793,0.016359000000000012
8.56871656465786,0.0014399999999999968,0.01594300000000004
8.648056532849136,0.0013619999999999743,0.015202999999999967
8.727396501040413,0.0011740000000000084,0.013104000000000005
8.806736469231689,0.0010750000000000481,0.01149699999999998
8.886076437422966,0.0009540000000000104,0.009996000000000005
8.965416405614242,0.0009249999999999536,0.00980700000000001
9.04475637380552,0.0006030000000000202,0.008020000000000027
9.124096341996795,0.0005800000000000249,0.00740200000000002
9.203436310188073,0.0005049999999999777,0.006480999999999959
9.282776278379348,0.00047799999999997844,0.006172999999999984
9.362116246570626,0.0003509999999999902,0.004959000000000047
9.441456214761901,0.00032799999999999496,0.004669999999999952
9.520796182953179,0.00030200000000002447,0.004172999999999982
9.600136151144454,0.0002950000000000452,0.004149999999999987
9.679476119335732,0.00026999999999999247,0.003932999999999964
9.758816087527007,0.00023899999999998922,0.0034969999999999724
9.838156055718285,0.00022900000000003473,0.003337999999999952
9.91749602390956,0.00018700000000004824,0.002817999999999987
9.996835992100838,0.00017100000000003224,0.00268999999999997
10.076175960292113,0.00016799999999994597,0.0026890000000000525
10.15551592848339,0.00016199999999999548,0.0026370000000000005
10.234855896674667,0.000136000000000025,0.0019970000000000265
10.314195864865942,0.00011600000000000499,0.001587000000000005
10.39353583305722,8.900000000000574e-5,0.0012250000000000316
10.472875801248495,8.799999999997699e-5,0.0012240000000000029
10.552215769439773,8.399999999997299e-5,0.0010409999999999586
10.631555737631048,6.099999999997774e-5,0.0006580000000000474
10.710895705822326,4.700000000001925e-5,0.0005420000000000424
10.790235674013601,4.599999999999049e-5,0.0005410000000000137
10.869575642204879,3.900000000001125e-5,0.0004929999999999657
10.948915610396154,3.900000000001125e-5,0.0004929999999999657
11.028255578587432,3.500000000000725e-5,0.00044399999999999995
11.107595546778708,3.500000000000725e-5,0.00044399999999999995
11.186935514969985,2.8000000000028002e-5,0.00039400000000000546
11.26627548316126,1.799999999996249e-5,0.00024500000000005073
11.345615451352538,1.399999999995849e-5,0.00020799999999998597
11.424955419543814,1.399999999995849e-5,0.00020799999999998597
11.50429538773509,1.399999999995849e-5,0.00020799999999998597
11.583635355926367,1.399999999995849e-5,0.00020699999999995722
11.662975324117642,1.399999999995849e-5,0.00020699999999995722
11.74231529230892,9.000000000036756e-6,0.00016199999999999548
11.821655260500195,6.999999999979245e-6,0.000128000000000017
11.900995228691473,6.999999999979245e-6,0.000128000000000017
11.980335196882749,6.999999999979245e-6,0.000128000000000017
12.059675165074026,5.000000000032756e-6,8.799999999997699e-5
12.139015133265302,1.0000000000287557e-6,2.199999999996649e-5
12.218355101456579,1.0000000000287557e-6,2.1000000000048757e-5
12.297695069647855,1.0000000000287557e-6,1.799999999996249e-5
12.377035037839132,1.0000000000287557e-6,1.799999999996249e-5
12.456375006030408,1.0000000000287557e-6,1.799999999996249e-5
12.535714974221685,1.0000000000287557e-6,1.799999999996249e-5
12.61505494241296,1.0000000000287557e-6,1.799999999996249e-5
12.694394910604238,0.0,1.3000000000040757e-5
12.773734878795514,0.0,1.3000000000040757e-5
12.853074846986791,0.0,1.3000000000040757e-5
12.932414815178067,0.0,1.3000000000040757e-5
13.011754783369343,0.0,1.3000000000040757e-5
13.09109475156062,0.0,8.000000000008e-6
13.170434719751896,0.0,8.000000000008e-6
13.249774687943173,0.0,8.000000000008e-6
13.329114656134449,0.0,8.000000000008e-6
13.408454624325726,0.0,8.000000000008e-6
13.487794592517002,0.0,8.000000000008e-6
13.56713456070828,0.0,8.000000000008e-6
13.646474528899555,0.0,8.000000000008e-6
13.725814497090832,0.0,8.000000000008e-6
13.805154465282108,0.0,8.000000000008e-6
13.884494433473385,0.0,8.000000000008e-6
13.963834401664661,0.0,8.000000000008e-6
14.043174369855938,0.0,8.000000000008e-6
14.122514338047214,0.0,5.999999999950489e-6
14.201854306238491,0.0,5.999999999950489e-6
14.281194274429767,0.0,5.999999999950489e-6
14.360534242621043,0.0,4.000000000004e-6
14.43987421081232,0.0,4.000000000004e-6
14.519214179003596,0.0,4.000000000004e-6
14.598554147194873,0.0,4.000000000004e-6
14.677894115386149,0.0,4.000000000004e-6
14.757234083577426,0.0,4.000000000004e-6
14.836574051768702,0.0,4.000000000004e-6
14.91591401995998,0.0,1.999999999946489e-6
14.995253988151255,0.0,1.0000000000287557e-6
15.074593956342532,0.0,1.0000000000287557e-6
15.153933924533808,0.0,1.0000000000287557e-6
15.233273892725085,0.0,1.0000000000287557e-6
15.312613860916361,0.0,1.0000000000287557e-6
15.391953829107639,0.0,1.0000000000287557e-6
15.471293797298914,0.0,1.0000000000287557e-6
15.550633765490192,0.0,1.0000000000287557e-6
15.629973733681467,0.0,1.0000000000287557e-6
15.709313701872745,0.0,1.0000000000287557e-6
15.78865367006402,0.0,0.0


==> Figures/gainesville_chen_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,2,2,0.0
3,3,3,0.0
4,2,2,0.0
5,3,14,1.2553646232715474
6,8,3,1.2268613929581853
7,11,8,1.7796590622939676
8,14,1,1.7274287792242424
9,15,8,3.0015553828088084
10,19,9,4.875590905896418
11,15,10,3.96025756997859
12,14,37,4.946074364501356
13,2,38,5.983673779692833
14,3,39,6.888973974656073
15,2,32,8.391554122739883
16,3,41,8.062385093164895
17,2,31,8.166309269457967
18,3,41,8.062385093164895
19,2,32,8.391554122739883
20,3,31,6.908813920216027
21,4,30,5.198799645229055
22,5,29,3.4756444675327374
23,4,30,5.198799645229055
24,3,29,4.8882842226763445
25,4,30,5.198799645229055
26,3,29,4.8882842226763445
27,2,30,7.254067126109813
28,14,29,6.38150745422837
29,15,28,6.238952568562494
30,11,27,5.519587096256211
31,12,28,8.438168770769757
32,2,27,3.770561990245998
33,3,6,1.9482167614450365
34,4,5,0.6148676235047896
35,5,6,0.5355770063014292
36,4,27,1.7152945093652396
37,3,28,3.5715589358827415
38,4,27,1.7152945093652396
39,3,6,1.9482167614450365
40,4,33,1.2133068525231159
41,5,5,0.0
42,33,33,0.0
43,34,34,0.0
44,28,28,0.0
45,29,29,0.0
46,30,28,2.0138418516410477
47,26,29,0.8058996630276125
48,30,30,0.0
49,26,26,0.0
50,25,25,0.0
51,42,42,0.0
52,39,40,3.6906170740124766
53,36,36,0.0
54,39,41,2.466739985162153
55,32,31,1.0075523231524797
56,31,32,0.8077865481133613
57,32,39,0.8846853924588239
58,31,42,3.589591925458066
59,32,39,0.8846853924588239
60,39,36,1.2809338454620642
61,32,35,2.739221135925246
62,39,40,3.6906170740124766
63,38,36,2.667228206581955
64,37,40,2.806261937346369
65,22,22,0.0
66,40,40,0.0
67,41,41,0.0
68,31,31,0.0
69,41,41,0.0
70,32,36,2.1656192379208883
71,41,41,0.0
72,32,40,2.630156551308744
73,41,41,0.0
74,35,36,1.8744511850731684
75,40,40,0.0
76,41,41,0.0
77,32,35,2.739221135925246
78,41,41,0.0
79,31,32,0.8077865481133613
80,30,31,0.9122421433481548
81,29,41,3.17410087048855
82,26,32,2.5723828715158437
83,43,31,5.0787823280750075
84,39,32,1.329975930529667
85,32,41,1.136764054632486
86,39,32,1.329975930529667
87,32,39,0.8846853924588239
88,39,42,1.8971199848858813
89,38,38,0.0
90,39,37,3.036900210850375
91,32,38,2.328799324467541
92,41,37,4.03075322521422
93,36,22,3.920405168045355
94,35,37,4.7152423430310515
95,26,38,4.379051295138012
96,30,39,2.60471408392034
97,29,38,5.157115570120585
98,26,37,4.7139358672704805
99,35,10,6.659193627601032
100,40,23,5.565638344528576


==> Figures/gainesville_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,2,2,0.0
3,3,3,0.0
4,2,2,0.0
5,3,3,0.0
6,8,8,0.0
7,11,11,0.0
8,14,14,0.0
9,15,15,0.0
10,19,19,0.0
11,15,15,0.0
12,14,14,0.0
13,2,2,0.0
14,3,3,0.0
15,2,2,0.0
16,3,3,0.0
17,2,2,0.0
18,3,1,1.8899477087220173
19,2,2,0.0
20,3,1,1.8899477087220173
21,4,2,2.0431138300706104
22,5,1,3.350134518113932
23,4,2,2.0431138300706104
24,3,3,0.0
25,4,4,0.0
26,3,5,1.4126397551436072
27,2,4,2.055267480880758
28,14,3,2.2763426694411875
29,15,2,1.9504248663768975
30,11,12,1.398080303338978
31,12,13,2.8134107167600364
32,2,12,0.3164498817862962
33,3,2,1.181366249697022
34,4,3,0.8617475803735881
35,5,4,0.5984392290183264
36,4,3,0.8617475803735881
37,3,4,0.7977721316388175
38,4,3,0.8617475803735881
39,3,2,1.181366249697022
40,4,14,2.1171122036451355
41,5,3,1.4601868093919146
42,33,4,2.5118058303411686
43,34,5,3.986207458971326
44,28,6,2.222433392630589
45,29,27,1.5999983382193248
46,30,28,2.0138418516410477
47,26,29,0.8058996630276125
48,30,30,0.0
49,26,26,0.0
50,25,43,1.8171869569736665
51,42,39,1.760154129812724
52,39,32,1.329975930529667
53,36,39,2.249000846859939
54,39,36,1.2809338454620642
55,32,41,1.136764054632486
56,31,31,0.0
57,32,32,0.0
58,31,31,0.0
59,32,32,0.0
60,39,39,0.0
61,32,32,0.0
62,39,39,0.0
63,38,38,0.0
64,37,37,0.0
65,22,22,0.0
66,40,40,0.0
67,41,41,0.0
68,31,31,0.0
69,41,41,0.0
70,32,31,1.0075523231524797
71,41,32,1.2390041523239403
72,32,39,0.8846853924588239
73,41,32,1.2390041523239403
74,35,41,2.269277894976277
75,40,35,1.742219023667919
76,41,36,1.1899620672563376
77,32,41,1.136764054632486
78,41,35,1.60245708129276
79,31,41,1.1535711729488671
80,30,31,0.9122421433481548
81,29,30,1.108287554191528
82,26,31,1.7645963234024822
83,43,30,4.166540184726854
84,39,31,2.3375282536821467
85,32,32,0.0
86,39,39,0.0
87,32,32,0.0
88,39,39,0.0
89,38,38,0.0
90,39,39,0.0
91,32,32,0.0
92,41,41,0.0
93,36,36,0.0
94,35,35,0.0
95,26,26,0.0
96,30,30,0.0
97,29,29,0.0
98,26,26,0.0
99,35,35,0.0
100,40,40,0.0


==> Figures/moodys_ccdf_data.csv <==
v,CCDF_Mechanism4,CCDF_Chen
0.0,0.20958313725490196,0.660178431372549
0.03351047613589335,0.20958313725490196,0.660178431372549
0.0670209522717867,0.20958313725490196,0.660178431372549
0.10053142840768006,0.20958313725490196,0.660178431372549
0.1340419045435734,0.20958313725490196,0.660178431372549
0.16755238067946676,0.20958313725490196,0.660178431372549
0.20106285681536012,0.20958313725490196,0.660178431372549
0.23457333295125346,0.20958313725490196,0.660178431372549
0.2680838090871468,0.20958313725490196,0.660178431372549
0.30159428522304016,0.20958313725490196,0.660178431372549
0.3351047613589335,0.20958313725490196,0.660178431372549
0.3686152374948269,0.20958313725490196,0.660178431372549
0.40212571363072025,0.20958313725490196,0.660178431372549
0.4356361897666136,0.20958313725490196,0.660178431372549
0.4691466659025069,0.20958313725490196,0.660178431372549
0.5026571420384003,0.20958313725490196,0.660178431372549
0.5361676181742936,0.20958313725490196,0.660178431372549
0.569678094310187,0.20958313725490196,0.660178431372549
0.6031885704460803,0.20958313725490196,0.660178431372549
0.6366990465819737,0.20958313725490196,0.660178431372549
0.670209522717867,0.20958313725490196,0.660178431372549
0.7037199988537605,0.20958313725490196,0.660178431372549
0.7372304749896538,0.20958313725490196,0.660178431372549
0.7707409511255471,0.20958313725490196,0.660178431372549
0.8042514272614405,0.20958313725490196,0.660178431372549
0.8377619033973338,0.20958313725490196,0.660178431372549
0.8712723795332272,0.20958313725490196,0.660178431372549
0.9047828556691205,0.20958313725490196,0.660178431372549
0.9382933318050138,0.20958313725490196,0.660178431372549
0.9718038079409073,0.20958313725490196,0.660178431372549
1.0053142840768006,0.20958313725490196,0.660178431372549
1.0388247602126939,0.20958313725490196,0.660178431372549
1.0723352363485872,0.20958313725490196,0.660178431372549
1.1058457124844807,0.20958313725490196,0.660178431372549
1.139356188620374,0.20958313725490196,0.660178431372549
1.1728666647562673,0.20958313725490196,0.660178431372549
1.2063771408921606,0.20958313725490196,0.660178431372549
1.239887617028054,0.20958313725490196,0.660178431372549
1.2733980931639475,0.20958313725490196,0.660178431372549
1.3069085692998408,0.20958313725490196,0.660178431372549
1.340419045435734,0.20958313725490196,0.660178431372549
1.3739295215716274,0.20958313725490196,0.660178431372549
1.407439997707521,0.20958313725490196,0.660178431372549
1.4409504738434142,0.20958313725490196,0.660178431372549
1.4744609499793075,0.20958313725490196,0.660178431372549
1.5079714261152009,0.2060823529411765,0.6479749019607843
1.5414819022510942,0.2060823529411765,0.6479749019607843
1.5749923783869877,0.2060823529411765,0.6479749019607843
1.608502854522881,0.2060823529411765,0.6479749019607843
1.6420133306587743,0.2060823529411765,0.6479749019607843
1.6755238067946676,0.2060823529411765,0.6479749019607843
1.709034282930561,0.2060823529411765,0.6479749019607843
1.7425447590664545,0.2060823529411765,0.6479749019607843
1.7760552352023478,0.2060823529411765,0.6479749019607843
1.809565711338241,0.2060823529411765,0.6479749019607843
1.8430761874741344,0.2060823529411765,0.6479749019607843
1.8765866636100277,0.2060823529411765,0.6479749019607843
1.9100971397459212,0.2060823529411765,0.6479749019607843
1.9436076158818145,0.2060823529411765,0.6479749019607843
1.9771180920177078,0.2060823529411765,0.6479749019607843
2.010628568153601,0.2060823529411765,0.6479749019607843
2.0441390442894947,0.2060823529411765,0.6479749019607843
2.0776495204253878,0.1974674509803922,0.6443013725490196
2.1111599965612813,0.1974674509803922,0.6443013725490196
2.1446704726971744,0.1974674509803922,0.6443013725490196
2.178180948833068,0.1974674509803922,0.6443013725490196
2.2116914249689614,0.1974674509803922,0.6443013725490196
2.2452019011048545,0.1974674509803922,0.6443013725490196
2.278712377240748,0.1974674509803922,0.6443013725490196
2.312222853376641,0.1974674509803922,0.6443013725490196
2.3457333295125347,0.1974674509803922,0.6443013725490196
2.379243805648428,0.1974674509803922,0.6443013725490196
2.4127542817843213,0.1974674509803922,0.6443013725490196
2.446264757920215,0.18999215686274507,0.6382423529411765
2.479775234056108,0.18999215686274507,0.6382423529411765
2.5132857101920014,0.18999215686274507,0.6382423529411765
2.546796186327895,0.18999215686274507,0.6382423529411765
2.580306662463788,0.1698745098039216,0.620451568627451
2.6138171385996816,0.15523117647058826,0.6094611764705882
2.6473276147355747,0.12784117647058824,0.5819470588235294
2.680838090871468,0.12784117647058824,0.5819470588235294
2.7143485670073617,0.12784117647058824,0.5819470588235294
2.747859043143255,0.11971058823529412,0.575543137254902
2.7813695192791483,0.11971058823529412,0.575543137254902
2.814879995415042,0.11971058823529412,0.575543137254902
2.848390471550935,0.11791019607843134,0.5584929411764705
2.8819009476868285,0.11791019607843134,0.5584929411764705
2.9154114238227216,0.10999294117647063,0.5460176470588236
2.948921899958615,0.07007843137254899,0.48932725490196083
2.9824323760945086,0.07007843137254899,0.48932725490196083
3.0159428522304017,0.07007843137254899,0.48932725490196083
3.0494533283662952,0.07007843137254899,0.48932725490196083
3.0829638045021883,0.07007843137254899,0.48932725490196083
3.116474280638082,0.07007843137254899,0.48932725490196083
3.1499847567739754,0.07007843137254899,0.48932725490196083
3.1834952329098685,0.07007843137254899,0.48932725490196083
3.217005709045762,0.06921411764705887,0.4886176470588235
3.250516185181655,0.06921411764705887,0.4886176470588235
3.2840266613175486,0.06921411764705887,0.4886176470588235
3.317537137453442,0.06921411764705887,0.4886176470588235
3.3510476135893352,0.06921411764705887,0.4886176470588235
3.3845580897252288,0.06921411764705887,0.4886176470588235
3.418068565861122,0.06921411764705887,0.4886176470588235
3.4515790419970154,0.06921411764705887,0.4886176470588235
3.485089518132909,0.06921411764705887,0.4886176470588235
3.518599994268802,0.06921411764705887,0.4886176470588235
3.5521104704046955,0.06921411764705887,0.4886176470588235
3.5856209465405886,0.06921411764705887,0.4886176470588235
3.619131422676482,0.06921411764705887,0.4886176470588235
3.6526418988123757,0.06921411764705887,0.4886176470588235
3.6861523749482688,0.06056372549019606,0.47315784313725495
3.7196628510841623,0.06056372549019606,0.47315784313725495
3.7531733272200554,0.06056372549019606,0.47315784313725495
3.786683803355949,0.056124901960784346,0.46800901960784314
3.8201942794918424,0.056124901960784346,0.46800901960784314
3.8537047556277355,0.056124901960784346,0.46800901960784314
3.887215231763629,0.056124901960784346,0.46800901960784314
3.920725707899522,0.056124901960784346,0.46800901960784314
3.9542361840354157,0.056124901960784346,0.46800901960784314
3.987746660171309,0.056124901960784346,0.46800901960784314
4.021257136307202,0.056124901960784346,0.46800901960784314
4.054767612443095,0.056124901960784346,0.46800901960784314
4.088278088578989,0.056124901960784346,0.46800901960784314
4.121788564714882,0.056124901960784346,0.46800901960784314
4.1552990408507755,0.056124901960784346,0.46800901960784314
4.1888095169866695,0.056124901960784346,0.46800901960784314
4.222319993122563,0.056124901960784346,0.46800901960784314
4.255830469258456,0.056124901960784346,0.46800901960784314
4.289340945394349,0.056124901960784346,0.46800901960784314
4.322851421530243,0.056124901960784346,0.46800901960784314
4.356361897666136,0.056124901960784346,0.46800901960784314
4.389872373802029,0.04981549019607845,0.45641784313725486
4.423382849937923,0.049021568627450995,0.43403450980392155
4.456893326073816,0.049021568627450995,0.43403450980392155
4.490403802209709,0.04748078431372549,0.43005000000000004
4.523914278345603,0.04748078431372549,0.43005000000000004
4.557424754481496,0.04748078431372549,0.43005000000000004
4.590935230617389,0.04748078431372549,0.43005000000000004
4.624445706753282,0.04705274509803925,0.4291701960784313
4.657956182889176,0.04705274509803925,0.4291701960784313
4.691466659025069,0.04705274509803925,0.4291701960784313
4.724977135160962,0.04705274509803925,0.4291701960784313
4.758487611296856,0.04705274509803925,0.4291701960784313
4.7919980874327495,0.04705274509803925,0.4291701960784313
4.8255085635686426,0.04484411764705887,0.4195029411764706
4.8590190397045365,0.04484411764705887,0.4195029411764706
4.89252951584043,0.04484411764705887,0.4195029411764706
4.926039991976323,0.04484411764705887,0.4195029411764706
4.959550468112216,0.0380243137254902,0.40006588235294116
4.99306094424811,0.0380243137254902,0.40006588235294116
5.026571420384003,0.030389607843137267,0.3753286274509804
5.060081896519896,0.030389607843137267,0.3753286274509804
5.09359237265579,0.02786921568627454,0.36596411764705883
5.127102848791683,0.02786921568627454,0.36596411764705883
5.160613324927576,0.02786921568627454,0.36596411764705883
5.19412380106347,0.02786921568627454,0.36596411764705883
5.227634277199363,0.02786921568627454,0.36596411764705883
5.261144753335256,0.02786921568627454,0.36596411764705883
5.294655229471149,0.02786921568627454,0.36596411764705883
5.328165705607043,0.023266862745098038,0.35131
5.361676181742936,0.023266862745098038,0.35131
5.3951866578788295,0.023266862745098038,0.35131
5.428697134014723,0.023266862745098038,0.35131
5.4622076101506165,0.023266862745098038,0.35131
5.49571808628651,0.023266862745098038,0.35131
5.529228562422404,0.023266862745098038,0.35131
5.562739038558297,0.023266862745098038,0.35131
5.59624951469419,0.019180784313725496,0.3311794117647059
5.629759990830084,0.019180784313725496,0.3311794117647059
5.663270466965977,0.019180784313725496,0.3311794117647059
5.69678094310187,0.019180784313725496,0.3311794117647059
5.730291419237763,0.019180784313725496,0.3311794117647059
5.763801895373657,0.019180784313725496,0.3311794117647059
5.79731237150955,0.019180784313725496,0.3311794117647059
5.830822847645443,0.019180784313725496,0.3311794117647059
5.864333323781337,0.019180784313725496,0.3311794117647059
5.89784379991723,0.019180784313725496,0.3311794117647059
5.931354276053123,0.019180784313725496,0.3311794117647059
5.964864752189017,0.019180784313725496,0.3311794117647059
5.99837522832491,0.019180784313725496,0.3311794117647059
6.031885704460803,0.019180784313725496,0.3311794117647059
6.0653961805966965,0.019180784313725496,0.3311794117647059
6.0989066567325905,0.014571568627451015,0.2989043137254902
6.1324171328684836,0.014571568627451015,0.2989043137254902
6.165927609004377,0.014571568627451015,0.2989043137254902
6.199438085140271,0.010122745098039232,0.26441843137254906
6.232948561276164,0.010122745098039232,0.26441843137254906
6.266459037412057,0.010122745098039232,0.26441843137254906
6.299969513547951,0.010122745098039232,0.26441843137254906
6.333479989683844,0.010122745098039232,0.26441843137254906
6.366990465819737,0.010122745098039232,0.26441843137254906
6.40050094195563,0.010122745098039232,0.26441843137254906
6.434011418091524,0.010122745098039232,0.26441843137254906
6.467521894227417,0.010122745098039232,0.26441843137254906
6.50103237036331,0.010122745098039232,0.26441843137254906
6.534542846499204,0.010122745098039232,0.26441843137254906
6.568053322635097,0.010122745098039232,0.26441843137254906
6.60156379877099,0.010122745098039232,0.26441843137254906
6.635074274906884,0.010122745098039232,0.26441843137254906
6.668584751042777,0.010122745098039232,0.26441843137254906
6.7020952271786705,0.010122745098039232,0.26441843137254906
6.7356057033145635,0.010122745098039232,0.26441843137254906
6.7691161794504575,0.010122745098039232,0.26441843137254906
6.802626655586351,0.00986019607843136,0.25711490196078435
6.836137131722244,0.008382941176470537,0.24408372549019608
6.869647607858138,0.008382941176470537,0.24408372549019608
6.903158083994031,0.0030419607843137353,0.18466764705882355
6.936668560129924,0.0012723529411764467,0.16878196078431373
6.970179036265818,0.0012723529411764467,0.16878196078431373
7.003689512401711,0.0012723529411764467,0.16878196078431373
7.037199988537604,0.0012723529411764467,0.16878196078431373
7.070710464673497,0.0012723529411764467,0.16878196078431373
7.104220940809391,0.0012723529411764467,0.16878196078431373
7.137731416945284,0.0012723529411764467,0.16878196078431373
7.171241893081177,0.0012723529411764467,0.16878196078431373
7.204752369217071,0.0012723529411764467,0.16878196078431373
7.238262845352964,0.0012723529411764467,0.16878196078431373
7.271773321488857,0.0012723529411764467,0.16878196078431373
7.305283797624751,0.0012723529411764467,0.16878196078431373
7.338794273760644,0.0012723529411764467,0.16878196078431373
7.3723047498965375,0.0012723529411764467,0.16878196078431373
7.405815226032431,0.0012723529411764467,0.16878196078431373
7.439325702168325,0.0012723529411764467,0.16878196078431373
7.472836178304218,0.0012723529411764467,0.16878196078431373
7.506346654440111,0.0012723529411764467,0.16878196078431373
7.539857130576005,0.0012723529411764467,0.16878196078431373
7.573367606711898,0.0012723529411764467,0.16878196078431373
7.606878082847791,0.0012723529411764467,0.16878196078431373
7.640388558983685,0.0012723529411764467,0.16878196078431373
7.673899035119578,0.0012723529411764467,0.16878196078431373
7.707409511255471,0.0012723529411764467,0.16878196078431373
7.740919987391364,0.0012723529411764467,0.16878196078431373
7.774430463527258,0.0012723529411764467,0.16878196078431373
7.807940939663151,0.0012723529411764467,0.16878196078431373
7.841451415799044,0.0012723529411764467,0.16878196078431373
7.874961891934938,0.0009672549019608123,0.1575064705882353
7.908472368070831,0.0009672549019608123,0.1575064705882353
7.941982844206724,0.0009672549019608123,0.1575064705882353
7.975493320342618,0.0009672549019608123,0.1575064705882353
8.009003796478511,0.0009672549019608123,0.1575064705882353
8.042514272614405,0.0009672549019608123,0.1575064705882353
8.076024748750298,0.0009672549019608123,0.1575064705882353
8.10953522488619,0.0009672549019608123,0.1575064705882353
8.143045701022086,0.0009672549019608123,0.1575064705882353
8.176556177157979,0.0009672549019608123,0.1575064705882353
8.210066653293872,0.0009672549019608123,0.1575064705882353
8.243577129429765,0.0009672549019608123,0.1575064705882353
8.277087605565658,0.0009672549019608123,0.1575064705882353
8.310598081701551,0.0009672549019608123,0.1575064705882353
8.344108557837444,0.0009672549019608123,0.1575064705882353
8.377619033973339,0.0009672549019608123,0.1575064705882353
8.411129510109232,0.0009672549019608123,0.1575064705882353
8.444639986245125,0.0009672549019608123,0.1575064705882353
8.478150462381018,0.0009672549019608123,0.1575064705882353
8.511660938516911,0.0009672549019608123,0.1575064705882353
8.545171414652804,0.0009672549019608123,0.1575064705882353
8.578681890788697,0.0009672549019608123,0.1575064705882353
8.612192366924592,0.0009672549019608123,0.1575064705882353
8.645702843060485,0.0007025490196078676,0.15048078431372547
8.679213319196379,0.0007025490196078676,0.15048078431372547
8.712723795332272,0.0006723529411765128,0.14528568627450977
8.746234271468165,0.0006723529411765128,0.14528568627450977
8.779744747604058,0.0006723529411765128,0.14528568627450977
8.813255223739953,0.0006125490196078331,0.14045313725490194
8.846765699875846,0.0006125490196078331,0.14045313725490194
8.880276176011739,0.0006125490196078331,0.14045313725490194
8.913786652147632,0.0006125490196078331,0.14045313725490194
8.947297128283525,0.0006125490196078331,0.14045313725490194
8.980807604419418,0.0006125490196078331,0.14045313725490194
9.014318080555311,0.0006125490196078331,0.14045313725490194
9.047828556691206,0.0005303921568627912,0.11219823529411765
9.081339032827099,0.0005303921568627912,0.11219823529411765
9.114849508962992,0.0005303921568627912,0.11219823529411765
9.148359985098885,0.0005303921568627912,0.11219823529411765
9.181870461234778,0.0005303921568627912,0.11219823529411765
9.215380937370671,0.0005303921568627912,0.11219823529411765
9.248891413506565,0.0005303921568627912,0.11219823529411765
9.28240188964246,0.000524901960784363,0.1103417647058823
9.315912365778352,0.000524901960784363,0.1103417647058823
9.349422841914246,0.000524901960784363,0.1103417647058823
9.382933318050139,0.000524901960784363,0.1103417647058823
9.416443794186032,0.00048588235294122484,0.10922921568627453
9.449954270321925,0.00048588235294122484,0.10922921568627453
9.48346474645782,0.00048588235294122484,0.10922921568627453
9.516975222593713,0.00048588235294122484,0.10922921568627453
9.550485698729606,0.00048588235294122484,0.10922921568627453
9.583996174865499,0.00048588235294122484,0.10922921568627453
9.617506651001392,0.00048588235294122484,0.10922921568627453
9.651017127137285,0.00048588235294122484,0.10922921568627453
9.684527603273178,0.00048588235294122484,0.10922921568627453
9.718038079409073,0.00048588235294122484,0.10922921568627453
9.751548555544966,0.00048588235294122484,0.10922921568627453
9.78505903168086,0.00048588235294122484,0.10922921568627453
9.818569507816752,0.0002684313725490606,0.09546254901960782
9.852079983952645,0.00014392156862741423,0.07409882352941177
9.885590460088538,0.00014392156862741423,0.07409882352941177
9.919100936224432,0.00014392156862741423,0.07409882352941177
9.952611412360326,0.00014392156862741423,0.07409882352941177
9.98612188849622,0.00014392156862741423,0.07409882352941177
10.019632364632113,0.00014392156862741423,0.07409882352941177
10.053142840768006,0.00014392156862741423,0.07409882352941177
10.086653316903899,0.00014392156862741423,0.07409882352941177
10.120163793039792,0.00014392156862741423,0.07409882352941177
10.153674269175687,0.00014392156862741423,0.07409882352941177
10.18718474531158,0.00014392156862741423,0.07409882352941177
10.220695221447473,0.00014392156862741423,0.07409882352941177
10.254205697583366,0.00014392156862741423,0.07409882352941177
10.287716173719259,0.00014392156862741423,0.07409882352941177
10.321226649855152,0.00014392156862741423,0.07409882352941177
10.354737125991045,0.00014392156862741423,0.07409882352941177
10.38824760212694,0.00014392156862741423,0.07409882352941177
10.421758078262833,0.00014392156862741423,0.07409882352941177
10.455268554398726,0.00014392156862741423,0.07409882352941177
10.48877903053462,0.00014392156862741423,0.07409882352941177
10.522289506670512,0.00014392156862741423,0.07409882352941177
10.555799982806406,0.00014392156862741423,0.07409882352941177
10.589310458942299,0.00014392156862741423,0.07409882352941177
10.622820935078193,0.00011843137254896607,0.04725470588235292
10.656331411214087,0.00011843137254896607,0.04725470588235292
10.68984188734998,0.00011843137254896607,0.04725470588235292
10.723352363485873,0.00010960784313729377,0.044754705882352974
10.756862839621766,0.00010960784313729377,0.044754705882352974
10.790373315757659,0.00010960784313729377,0.044754705882352974
10.823883791893554,9.901960784308717e-5,0.04376098039215681
10.857394268029447,9.901960784308717e-5,0.04376098039215681
10.89090474416534,9.901960784308717e-5,0.04376098039215681
10.924415220301233,9.901960784308717e-5,0.04376098039215681
10.957925696437126,9.901960784308717e-5,0.04376098039215681
10.99143617257302,9.901960784308717e-5,0.04376098039215681
11.024946648708912,9.901960784308717e-5,0.04376098039215681
11.058457124844807,9.901960784308717e-5,0.04376098039215681
11.0919676009807,9.901960784308717e-5,0.04376098039215681
11.125478077116593,9.901960784308717e-5,0.04376098039215681
11.158988553252486,7.803921568627636e-5,0.03960901960784313
11.19249902938838,7.803921568627636e-5,0.03960901960784313
11.226009505524273,7.803921568627636e-5,0.03960901960784313
11.259519981660167,7.803921568627636e-5,0.03960901960784313
11.29303045779606,7.803921568627636e-5,0.03960901960784313
11.326540933931954,7.803921568627636e-5,0.03960901960784313
11.360051410067847,7.803921568627636e-5,0.03960901960784313
11.39356188620374,7.803921568627636e-5,0.03960901960784313
11.427072362339633,7.803921568627636e-5,0.03960901960784313
11.460582838475526,7.803921568627636e-5,0.03960901960784313
11.49409331461142,7.803921568627636e-5,0.03960901960784313
11.527603790747314,7.803921568627636e-5,0.03960901960784313
11.561114266883207,7.803921568627636e-5,0.03960901960784313
11.5946247430191,7.803921568627636e-5,0.03960901960784313
11.628135219154993,7.803921568627636e-5,0.03960901960784313
11.661645695290886,7.803921568627636e-5,0.03960901960784313
11.69515617142678,7.803921568627636e-5,0.03960901960784313
11.728666647562674,1.4901960784352575e-5,0.032225098039215694
11.762177123698567,1.4901960784352575e-5,0.032225098039215694
11.79568759983446,1.4901960784352575e-5,0.032225098039215694
11.829198075970353,1.4901960784352575e-5,0.032225098039215694
11.862708552106247,1.4901960784352575e-5,0.032225098039215694
11.89621902824214,1.4901960784352575e-5,0.032225098039215694
11.929729504378034,1.4901960784352575e-5,0.032225098039215694
11.963239980513928,1.4901960784352575e-5,0.032225098039215694
11.99675045664982,1.4901960784352575e-5,0.032225098039215694
12.030260932785714,1.4901960784352575e-5,0.032225098039215694
12.063771408921607,1.4901960784352575e-5,0.032225098039215694
12.0972818850575,1.4901960784352575e-5,0.032225098039215694
12.130792361193393,1.4901960784352575e-5,0.032225098039215694
12.164302837329288,1.4901960784352575e-5,0.032225098039215694
12.197813313465181,1.4901960784352575e-5,0.032225098039215694
12.231323789601074,1.4901960784352575e-5,0.032225098039215694
12.264834265736967,1.4901960784352575e-5,0.032225098039215694
12.29834474187286,1.4901960784352575e-5,0.032225098039215694
12.331855218008753,1.4901960784352575e-5,0.032225098039215694
12.365365694144646,1.4901960784352575e-5,0.032225098039215694
12.398876170280541,1.4901960784352575e-5,0.032225098039215694
12.432386646416434,1.4901960784352575e-5,0.032225098039215694
12.465897122552327,1.4901960784352575e-5,0.032225098039215694
12.49940759868822,1.4901960784352575e-5,0.032225098039215694
12.532918074824114,1.4901960784352575e-5,0.032225098039215694
12.566428550960007,1.4901960784352575e-5,0.032225098039215694
12.599939027095902,1.4901960784352575e-5,0.032225098039215694
12.633449503231795,1.4901960784352575e-5,0.032225098039215694
12.666959979367688,1.4901960784352575e-5,0.032225098039215694
12.70047045550358,1.4901960784352575e-5,0.032225098039215694
12.733980931639474,1.4901960784352575e-5,0.032225098039215694
12.767491407775367,1.4901960784352575e-5,0.032225098039215694
12.80100188391126,1.4901960784352575e-5,0.032225098039215694
12.834512360047155,1.4901960784352575e-5,0.032225098039215694
12.868022836183048,1.4901960784352575e-5,0.032225098039215694
12.901533312318941,1.4901960784352575e-5,0.032225098039215694
12.935043788454834,1.4901960784352575e-5,0.032225098039215694
12.968554264590727,1.4901960784352575e-5,0.032225098039215694
13.00206474072662,1.4901960784352575e-5,0.032225098039215694
13.035575216862513,1.4901960784352575e-5,0.032225098039215694
13.069085692998408,1.4901960784352575e-5,0.032225098039215694
13.102596169134301,1.1764705882377768e-5,0.02182529411764711
13.136106645270194,1.1764705882377768e-5,0.02182529411764711
13.169617121406088,1.1764705882377768e-5,0.02182529411764711
13.20312759754198,1.1764705882377768e-5,0.02182529411764711
13.236638073677874,8.431372549022598e-6,0.004413137254902
13.270148549813769,8.431372549022598e-6,0.004413137254902
13.303659025949662,8.431372549022598e-6,0.004413137254902
13.337169502085555,8.431372549022598e-6,0.004413137254902
13.370679978221448,8.431372549022598e-6,0.004413137254902
13.404190454357341,8.431372549022598e-6,0.004413137254902
13.437700930493234,6.274509803949613e-6,0.0036982352941176133
13.471211406629127,6.274509803949613e-6,0.0036982352941176133
13.504721882765022,6.274509803949613e-6,0.0036982352941176133
13.538232358900915,6.274509803949613e-6,0.0036982352941176133
13.571742835036808,6.274509803949613e-6,0.0036982352941176133
13.605253311172701,6.274509803949613e-6,0.0036982352941176133
13.638763787308594,6.274509803949613e-6,0.0036982352941176133
13.672274263444487,6.274509803949613e-6,0.0036982352941176133
13.70578473958038,6.274509803949613e-6,0.0036982352941176133
13.739295215716275,6.274509803949613e-6,0.0036982352941176133
13.772805691852168,6.274509803949613e-6,0.0036982352941176133
13.806316167988061,1.960784313803643e-7,0.0026305882352941623
13.839826644123955,1.960784313803643e-7,0.0026305882352941623
13.873337120259848,1.960784313803643e-7,0.0026305882352941623
13.90684759639574,1.960784313803643e-7,0.0026305882352941623
13.940358072531636,1.960784313803643e-7,0.0026305882352941623
13.973868548667529,1.960784313803643e-7,0.0026305882352941623
14.007379024803422,1.960784313803643e-7,0.0026305882352941623
14.040889500939315,1.960784313803643e-7,0.0026305882352941623
14.074399977075208,1.960784313803643e-7,0.0026305882352941623
14.107910453211101,1.960784313803643e-7,0.0026305882352941623
14.141420929346994,1.960784313803643e-7,0.0026305882352941623
14.174931405482889,1.960784313803643e-7,0.0026305882352941623
14.208441881618782,1.960784313803643e-7,0.0026305882352941623
14.241952357754675,1.960784313803643e-7,0.0026305882352941623
14.275462833890568,1.960784313803643e-7,0.0026305882352941623
14.308973310026461,1.960784313803643e-7,0.0026305882352941623
14.342483786162354,1.960784313803643e-7,0.0026305882352941623
14.375994262298248,1.960784313803643e-7,0.0026305882352941623
14.409504738434142,1.960784313803643e-7,0.0026305882352941623
14.443015214570035,1.960784313803643e-7,0.0026305882352941623
14.476525690705929,1.960784313803643e-7,0.0026305882352941623
14.510036166841822,1.960784313803643e-7,0.0026305882352941623
14.543546642977715,1.960784313803643e-7,0.0026305882352941623
14.577057119113608,1.960784313803643e-7,0.0026305882352941623
14.610567595249503,1.960784313803643e-7,0.0026305882352941623
14.644078071385396,1.960784313803643e-7,0.0026305882352941623
14.677588547521289,1.960784313803643e-7,0.0026305882352941623
14.711099023657182,1.960784313803643e-7,0.0026305882352941623
14.744609499793075,1.960784313803643e-7,0.0026305882352941623
14.778119975928968,1.960784313803643e-7,0.0026305882352941623
14.811630452064861,1.960784313803643e-7,0.0026305882352941623
14.845140928200756,1.960784313803643e-7,0.0026305882352941623
14.87865140433665,1.960784313803643e-7,0.0026305882352941623
14.912161880472542,1.960784313803643e-7,0.0026305882352941623
14.945672356608435,1.960784313803643e-7,0.0026305882352941623
14.979182832744328,1.960784313803643e-7,0.0026305882352941623
15.012693308880221,1.960784313803643e-7,0.0026305882352941623
15.046203785016115,1.960784313803643e-7,0.0026305882352941623
15.07971426115201,1.960784313803643e-7,0.0026305882352941623
15.113224737287902,1.960784313803643e-7,0.0026305882352941623
15.146735213423796,1.960784313803643e-7,0.0026305882352941623
15.180245689559689,1.960784313803643e-7,0.0026305882352941623
15.213756165695582,1.960784313803643e-7,0.0026305882352941623
15.247266641831475,1.960784313803643e-7,0.0026305882352941623
15.28077711796737,1.960784313803643e-7,0.0026305882352941623
15.314287594103263,1.960784313803643e-7,0.0026305882352941623
15.347798070239156,1.960784313803643e-7,0.0026305882352941623
15.381308546375049,1.960784313803643e-7,0.0026305882352941623
15.414819022510942,1.960784313803643e-7,0.0026305882352941623
15.448329498646835,1.960784313803643e-7,0.0026305882352941623
15.481839974782728,1.960784313803643e-7,0.0026305882352941623
15.515350450918623,1.960784313803643e-7,0.0026305882352941623
15.548860927054516,1.960784313803643e-7,0.0026305882352941623
15.58237140319041,1.960784313803643e-7,0.0026305882352941623
15.615881879326302,1.960784313803643e-7,0.0026305882352941623
15.649392355462195,1.960784313803643e-7,0.0026305882352941623
15.682902831598089,1.960784313803643e-7,0.0026305882352941623
15.716413307733982,1.960784313803643e-7,0.0026305882352941623
15.749923783869876,1.960784313803643e-7,0.0026305882352941623
15.78343426000577,1.960784313803643e-7,0.0026305882352941623
15.816944736141663,1.960784313803643e-7,0.0026305882352941623
15.850455212277556,1.960784313803643e-7,0.0026305882352941623
15.883965688413449,1.960784313803643e-7,0.0026305882352941623
15.917476164549342,1.960784313803643e-7,0.0026305882352941623
15.950986640685237,1.960784313803643e-7,0.0026305882352941623
15.98449711682113,1.960784313803643e-7,0.0026305882352941623
16.018007592957023,1.960784313803643e-7,0.0026305882352941623
16.051518069092914,1.960784313803643e-7,0.0026305882352941623
16.08502854522881,1.960784313803643e-7,0.0026305882352941623
16.118539021364704,1.960784313803643e-7,0.0026305882352941623
16.152049497500595,1.960784313803643e-7,0.0026305882352941623
16.18555997363649,1.960784313803643e-7,0.0026305882352941623
16.21907044977238,1.960784313803643e-7,0.0026305882352941623
16.252580925908276,1.960784313803643e-7,0.0026305882352941623
16.28609140204417,1.960784313803643e-7,0.0026305882352941623
16.319601878180062,1.960784313803643e-7,0.0026305882352941623
16.353112354315957,1.960784313803643e-7,0.0026305882352941623
16.38662283045185,1.960784313803643e-7,0.0026305882352941623
16.420133306587744,1.960784313803643e-7,0.0026305882352941623
16.453643782723635,1.960784313803643e-7,0.0026305882352941623
16.48715425885953,1.960784313803643e-7,0.0026305882352941623
16.520664734995425,1.960784313803643e-7,0.0026305882352941623
16.554175211131316,1.960784313803643e-7,0.0026305882352941623
16.58768568726721,1.960784313803643e-7,0.0026305882352941623
16.621196163403102,1.960784313803643e-7,0.0026305882352941623
16.654706639538997,1.960784313803643e-7,0.0026305882352941623
16.688217115674888,1.960784313803643e-7,0.0026305882352941623
16.721727591810783,NaN,NaN


==> Figures/moodys_ccdf_data_e3.csv <==
v,CCDF_Mechanism3,CCDF_Chen
0.0,0.01163599999999998,0.18070299999999995
0.0840287818683959,0.01163599999999998,0.18070299999999995
0.1680575637367918,0.01163599999999998,0.18070299999999995
0.25208634560518767,0.01163599999999998,0.18070299999999995
0.3361151274735836,0.01163599999999998,0.18070299999999995
0.4201439093419795,0.01163599999999998,0.18070299999999995
0.5041726912103753,0.01163599999999998,0.18070299999999995
0.5882014730787712,0.01163599999999998,0.18070299999999995
0.6722302549471671,0.01163599999999998,0.18070299999999995
0.7562590368155631,0.01163599999999998,0.18070299999999995
0.840287818683959,0.01163599999999998,0.18070299999999995
0.9243166005523549,0.01163599999999998,0.18070299999999995
1.0083453824207507,0.01163599999999998,0.18070299999999995
1.0923741642891467,0.01163599999999998,0.18070299999999995
1.1764029461575425,0.01163599999999998,0.18070299999999995
1.2604317280259385,0.01163599999999998,0.18070299999999995
1.3444605098943343,0.01163599999999998,0.18070299999999995
1.4284892917627303,0.01163599999999998,0.18070299999999995
1.5125180736311261,0.011382000000000003,0.180137
1.596546855499522,0.011382000000000003,0.180137
1.680575637367918,0.011382000000000003,0.180137
1.7646044192363137,0.011382000000000003,0.180137
1.8486332011047097,0.011382000000000003,0.180137
1.9326619829731055,0.011382000000000003,0.180137
2.0166907648415013,0.011382000000000003,0.180137
2.1007195467098976,0.01043000000000005,0.17884599999999995
2.1847483285782934,0.01043000000000005,0.17884599999999995
2.268777110446689,0.01043000000000005,0.17884599999999995
2.352805892315085,0.01043000000000005,0.17884599999999995
2.4368346741834808,0.00991299999999995,0.17697799999999997
2.520863456051877,0.00991299999999995,0.17697799999999997
2.604892237920273,0.008440000000000003,0.17193499999999995
2.6889210197886686,0.0042200000000000015,0.15513
2.7729498016570644,0.003743000000000052,0.15303299999999997
2.8569785835254606,0.003715000000000024,0.15214300000000003
2.9410073653938564,0.0009569999999999856,0.132081
3.0250361472622522,0.0009569999999999856,0.132081
3.109064929130648,0.0009569999999999856,0.132081
3.193093710999044,0.0009569999999999856,0.132081
3.27712249286744,0.0009360000000000479,0.13185800000000003
3.361151274735836,0.0009360000000000479,0.13185800000000003
3.4451800566042317,0.0009360000000000479,0.13185800000000003
3.5292088384726275,0.0009360000000000479,0.13185800000000003
3.6132376203410237,0.0009360000000000479,0.13185800000000003
3.6972664022094195,0.0005319999999999769,0.12379300000000004
3.7812951840778153,0.0005319999999999769,0.12379300000000004
3.865323965946211,0.00044999999999995044,0.12188600000000005
3.949352747814607,0.00044999999999995044,0.12188600000000005
4.033381529683003,0.00044999999999995044,0.12188600000000005
4.1174103115513985,0.00044999999999995044,0.12188600000000005
4.201439093419795,0.00044999999999995044,0.12188600000000005
4.285467875288191,0.00044999999999995044,0.12188600000000005
4.369496657156587,0.00044999999999995044,0.12188600000000005
4.4535254390249825,0.0003710000000000102,0.11651100000000003
4.537554220893378,0.0002670000000000172,0.10997999999999997
4.621583002761774,0.0002609999999999557,0.10969399999999996
4.70561178463017,0.0002609999999999557,0.10969399999999996
4.789640566498566,0.0002609999999999557,0.10969399999999996
4.8736693483669615,0.00024900000000005473,0.10663900000000004
4.957698130235358,0.00017800000000001148,0.09833400000000003
5.041726912103754,0.00010100000000001774,0.089287
5.12575569397215,7.999999999996898e-5,0.08701599999999998
5.209784475840546,7.999999999996898e-5,0.08701599999999998
5.293813257708941,7.999999999996898e-5,0.08701599999999998
5.377842039577337,5.8000000000002494e-5,0.08218499999999995
5.461870821445733,5.8000000000002494e-5,0.08218499999999995
5.545899603314129,5.8000000000002494e-5,0.08218499999999995
5.629928385182525,4.099999999995774e-5,0.07646600000000003
5.713957167050921,4.099999999995774e-5,0.07646600000000003
5.797985948919317,4.099999999995774e-5,0.07646600000000003
5.882014730787713,4.099999999995774e-5,0.07646600000000003
5.966043512656109,4.099999999995774e-5,0.07646600000000003
6.0500722945245045,4.099999999995774e-5,0.07646600000000003
6.1341010763929,2.0000000000020002e-5,0.06650999999999996
6.218129858261296,5.999999999950489e-6,0.05418900000000004
6.302158640129692,5.999999999950489e-6,0.05418900000000004
6.386187421998088,5.999999999950489e-6,0.05418900000000004
6.470216203866484,5.999999999950489e-6,0.05418900000000004
6.55424498573488,5.999999999950489e-6,0.05418900000000004
6.638273767603276,5.999999999950489e-6,0.05418900000000004
6.722302549471672,5.999999999950489e-6,0.05418900000000004
6.8063313313400675,5.999999999950489e-6,0.052934999999999954
6.890360113208463,1.0000000000287557e-6,0.030278999999999945
6.974388895076859,0.0,0.025799000000000016
7.058417676945255,0.0,0.025799000000000016
7.142446458813651,0.0,0.025799000000000016
7.226475240682047,0.0,0.025799000000000016
7.310504022550443,0.0,0.025799000000000016
7.394532804418839,0.0,0.025799000000000016
7.478561586287235,0.0,0.025799000000000016
7.562590368155631,0.0,0.025799000000000016
7.646619150024026,0.0,0.025799000000000016
7.730647931892422,0.0,0.025799000000000016
7.814676713760818,0.0,0.025799000000000016
7.898705495629214,0.0,0.024132000000000042
7.98273427749761,0.0,0.024132000000000042
8.066763059366005,0.0,0.024132000000000042
8.150791841234401,0.0,0.024132000000000042
8.234820623102797,0.0,0.024132000000000042
8.318849404971193,0.0,0.024132000000000042
8.40287818683959,0.0,0.024132000000000042
8.486906968707986,0.0,0.024132000000000042
8.570935750576382,0.0,0.024132000000000042
8.654964532444778,0.0,0.02214000000000005
8.738993314313173,0.0,0.02144299999999999
8.82302209618157,0.0,0.020934000000000008
8.907050878049965,0.0,0.020934000000000008
8.991079659918361,0.0,0.020934000000000008
9.075108441786757,0.0,0.019321000000000033
9.159137223655152,0.0,0.019321000000000033
9.243166005523548,0.0,0.019321000000000033
9.327194787391944,0.0,0.018568999999999947
9.41122356926034,0.0,0.018224000000000018
9.495252351128736,0.0,0.018224000000000018
9.579281132997131,0.0,0.018224000000000018
9.663309914865527,0.0,0.018224000000000018
9.747338696733923,0.0,0.018224000000000018
9.831367478602319,0.0,0.013315999999999995
9.915396260470716,0.0,0.010387000000000035
9.999425042339112,0.0,0.010387000000000035
10.083453824207508,0.0,0.010387000000000035
10.167482606075904,0.0,0.010387000000000035
10.2515113879443,0.0,0.010387000000000035
10.335540169812695,0.0,0.010387000000000035
10.419568951681091,0.0,0.010387000000000035
10.503597733549487,0.0,0.010387000000000035
10.587626515417883,0.0,0.010387000000000035
10.671655297286279,0.0,0.008881000000000028
10.755684079154674,0.0,0.007865000000000011
10.83971286102307,0.0,0.00761400000000001
10.923741642891466,0.0,0.00761400000000001
11.007770424759862,0.0,0.00761400000000001
11.091799206628258,0.0,0.00761400000000001
11.175827988496653,0.0,0.006796000000000024
11.25985677036505,0.0,0.006796000000000024
11.343885552233445,0.0,0.006796000000000024
11.427914334101843,0.0,0.006796000000000024
11.511943115970238,0.0,0.006796000000000024
11.595971897838634,0.0,0.006796000000000024
11.68000067970703,0.0,0.006796000000000024
11.764029461575426,0.0,0.004113000000000033
11.848058243443822,0.0,0.004113000000000033
11.932087025312217,0.0,0.004113000000000033
12.016115807180613,0.0,0.004113000000000033
12.100144589049009,0.0,0.004113000000000033
12.184173370917405,0.0,0.004113000000000033
12.2682021527858,0.0,0.004113000000000033
12.352230934654196,0.0,0.004113000000000033
12.436259716522592,0.0,0.004113000000000033
12.520288498390988,0.0,0.004113000000000033
12.604317280259384,0.0,0.004113000000000033
12.68834606212778,0.0,0.004113000000000033
12.772374843996175,0.0,0.004113000000000033
12.856403625864571,0.0,0.004113000000000033
12.940432407732969,0.0,0.004113000000000033
13.024461189601364,0.0,0.004113000000000033
13.10848997146976,0.0,0.002610000000000001
13.192518753338156,0.0,0.002610000000000001
13.276547535206552,0.0,0.0015260000000000273
13.360576317074948,0.0,0.0015260000000000273
13.444605098943343,0.0,0.0012590000000000101
13.52863388081174,0.0,0.0012590000000000101
13.612662662680135,0.0,0.0012590000000000101
13.69669144454853,0.0,0.0012590000000000101
13.780720226416927,0.0,0.0012590000000000101
13.864749008285322,0.0,0.0008580000000000254
13.948777790153718,0.0,0.0008580000000000254
14.032806572022114,0.0,0.0008580000000000254
14.11683535389051,0.0,0.0008580000000000254
14.200864135758906,0.0,0.0008580000000000254
14.284892917627301,0.0,0.0008580000000000254
14.368921699495697,0.0,0.0008580000000000254
14.452950481364095,0.0,0.0008580000000000254
14.53697926323249,0.0,0.0008580000000000254
14.621008045100886,0.0,0.0008580000000000254
14.705036826969282,0.0,0.0008580000000000254
14.789065608837678,0.0,0.0008580000000000254
14.873094390706074,0.0,0.0008580000000000254
14.95712317257447,0.0,0.0008580000000000254
15.041151954442865,0.0,0.0008580000000000254
15.125180736311261,0.0,0.0008580000000000254
15.209209518179657,0.0,0.0008580000000000254
15.293238300048053,0.0,0.0008580000000000254
15.377267081916449,0.0,0.0008580000000000254
15.461295863784844,0.0,0.0008580000000000254
15.54532464565324,0.0,0.0008580000000000254
15.629353427521636,0.0,0.0008580000000000254
15.713382209390032,0.0,0.0008580000000000254
15.797410991258428,0.0,0.0008580000000000254
15.881439773126823,0.0,0.0008580000000000254
15.96546855499522,0.0,0.0008580000000000254
16.049497336863617,0.0,0.0008580000000000254
16.13352611873201,0.0,0.0008580000000000254
16.21755490060041,0.0,0.0008580000000000254
16.301583682468802,0.0,0.0008580000000000254
16.3856124643372,0.0,0.0008580000000000254
16.469641246205594,0.0,0.0008580000000000254
16.55367002807399,0.0,0.0008580000000000254
16.637698809942385,0.0,0.0008580000000000254
16.721727591810783,0.0,0.0


==> Figures/moodys_ccdf_data_vary_ic.csv <==
v,CCDF_Mechanism3,CCDF_Chen
0.0,0.27603200000000006,0.730696
0.10605056632481952,0.27603200000000006,0.730696
0.21210113264963903,0.27603200000000006,0.730696
0.31815169897445855,0.27603200000000006,0.730696
0.42420226529927807,0.27603200000000006,0.730696
0.5302528316240975,0.27603200000000006,0.730696
0.6363033979489171,0.27603200000000006,0.730696
0.7423539642737366,0.27603200000000006,0.730696
0.8484045305985561,0.27603200000000006,0.730696
0.9544550969233756,0.27603200000000006,0.730696
1.060505663248195,0.27603200000000006,0.730696
1.1665562295730147,0.27603200000000006,0.730696
1.2726067958978342,0.27603200000000006,0.730696
1.3786573622226537,0.27603200000000006,0.730696
1.4847079285474731,0.27603200000000006,0.730696
1.5907584948722928,0.24096799999999996,0.7016789999999999
1.6968090611971123,0.24096799999999996,0.7016789999999999
1.8028596275219317,0.23219999999999996,0.692966
1.9089101938467512,0.23219999999999996,0.692966
2.014960760171571,0.231645,0.692458
2.12101132649639,0.231645,0.692458
2.22706189282121,0.231645,0.692458
2.3331124591460295,0.231645,0.692458
2.4391630254708487,0.196971,0.669407
2.5452135917956684,0.196971,0.669407
2.6512641581204877,0.18747800000000003,0.656386
2.7573147244453073,0.157949,0.6371450000000001
2.863365290770127,0.157949,0.6371450000000001
2.9694158570949463,0.11429299999999998,0.591026
3.075466423419766,0.10044299999999995,0.578863
3.1815169897445856,0.09408000000000005,0.572701
3.287567556069405,0.09408000000000005,0.572701
3.3936181223942246,0.09396199999999999,0.572615
3.499668688719044,0.09396199999999999,0.572615
3.6057192550438635,0.09396199999999999,0.572615
3.711769821368683,0.08965800000000002,0.566791
3.8178203876935024,0.07977400000000001,0.553354
3.923870954018322,0.07977400000000001,0.553354
4.029921520343142,0.07955100000000004,0.553021
4.1359720866679615,0.07955100000000004,0.553021
4.24202265299278,0.07955100000000004,0.553021
4.3480732193176,0.07727300000000004,0.5406569999999999
4.45412378564242,0.06404399999999999,0.527048
4.560174351967239,0.054378999999999955,0.513118
4.666224918292059,0.048780000000000046,0.492347
4.772275484616878,0.048780000000000046,0.492347
4.8783260509416975,0.048780000000000046,0.492347
4.984376617266517,0.04382200000000003,0.478301
5.090427183591337,0.04382200000000003,0.478301
5.1964777499161565,0.040596999999999994,0.46934
5.302528316240975,0.028700999999999977,0.42488899999999996
5.408578882565795,0.028700999999999977,0.42488899999999996
5.514629448890615,0.028700999999999977,0.42488899999999996
5.620680015215434,0.028700999999999977,0.42488899999999996
5.726730581540254,0.028700999999999977,0.42488899999999996
5.832781147865073,0.02860600000000002,0.424497
5.9388317141898925,0.02860600000000002,0.424497
6.044882280514712,0.02860600000000002,0.424497
6.150932846839532,0.02860600000000002,0.424497
6.256983413164352,0.020540000000000003,0.376101
6.363033979489171,0.020540000000000003,0.376101
6.46908454581399,0.020540000000000003,0.376101
6.57513511213881,0.020325000000000037,0.35746500000000003
6.681185678463629,0.020325000000000037,0.35746500000000003
6.787236244788449,0.020325000000000037,0.35746500000000003
6.893286811113269,0.020325000000000037,0.35746500000000003
6.999337377438088,0.013282000000000016,0.303735
7.105387943762907,0.013282000000000016,0.303735
7.211438510087727,0.013282000000000016,0.303735
7.317489076412547,0.013282000000000016,0.303735
7.423539642737366,0.013282000000000016,0.303735
7.529590209062185,0.012572999999999945,0.280462
7.635640775387005,0.012572999999999945,0.280462
7.7416913417118245,0.012572999999999945,0.280462
7.847741908036644,0.012572999999999945,0.280462
7.953792474361464,0.012572999999999945,0.280462
8.059843040686284,0.012557999999999958,0.28031700000000004
8.165893607011103,0.012557999999999958,0.28031700000000004
8.271944173335923,0.012557999999999958,0.28031700000000004
8.37799473966074,0.012557999999999958,0.28031700000000004
8.48404530598556,0.012557999999999958,0.28031700000000004
8.59009587231038,0.012557999999999958,0.28031700000000004
8.6961464386352,0.012392999999999987,0.277192
8.80219700496002,0.012392999999999987,0.277192
8.90824757128484,0.01232500000000003,0.26981599999999994
9.014298137609659,0.01232500000000003,0.26981599999999994
9.120348703934479,0.012280999999999986,0.23927200000000004
9.226399270259298,0.012280999999999986,0.23927200000000004
9.332449836584118,0.012280999999999986,0.23927200000000004
9.438500402908938,0.012280999999999986,0.23927200000000004
9.544550969233756,0.012225999999999959,0.22926500000000005
9.650601535558575,0.012220000000000009,0.22803300000000004
9.756652101883395,0.012220000000000009,0.22803300000000004
9.862702668208215,0.00994600000000001,0.19305399999999995
9.968753234533034,0.009942000000000006,0.19280699999999995
10.074803800857854,0.009942000000000006,0.19280699999999995
10.180854367182674,0.009942000000000006,0.19280699999999995
10.286904933507493,0.009940999999999978,0.19273700000000005
10.392955499832313,0.009940999999999978,0.19273700000000005
10.499006066157133,0.009916999999999954,0.185936
10.60505663248195,0.009916999999999954,0.185936
10.71110719880677,0.009916999999999954,0.185936
10.81715776513159,0.009916999999999954,0.185936
10.92320833145641,0.009916999999999954,0.185936
11.02925889778123,0.009916999999999954,0.185936
11.135309464106049,0.009916999999999954,0.185936
11.241360030430869,0.009915000000000007,0.18243699999999996
11.347410596755688,0.005059000000000036,0.149119
11.453461163080508,0.005059000000000036,0.149119
11.559511729405328,0.004974999999999952,0.13736099999999996
11.665562295730146,0.004974999999999952,0.13736099999999996
11.771612862054965,0.004974999999999952,0.13736099999999996
11.877663428379785,0.004974999999999952,0.13736099999999996
11.983713994704605,0.004974999999999952,0.13736099999999996
12.089764561029424,0.004973000000000005,0.13713699999999995
12.195815127354244,0.004973000000000005,0.13713699999999995
12.301865693679064,0.004973000000000005,0.13713699999999995
12.407916260003883,0.004973000000000005,0.13713699999999995
12.513966826328703,0.004973000000000005,0.13713699999999995
12.620017392653523,0.004973000000000005,0.13713699999999995
12.726067958978343,0.004973000000000005,0.13701700000000006
12.83211852530316,0.004973000000000005,0.13701700000000006
12.93816909162798,0.004973000000000005,0.13701700000000006
13.0442196579528,0.004973000000000005,0.13701700000000006
13.15027022427762,0.004973000000000005,0.13701700000000006
13.25632079060244,0.004973000000000005,0.13701700000000006
13.362371356927259,0.004973000000000005,0.13701700000000006
13.468421923252079,0.004920999999999953,0.11243000000000003
13.574472489576898,0.004920999999999953,0.11243000000000003
13.680523055901718,0.004920999999999953,0.11243000000000003
13.786573622226538,0.004920999999999953,0.11243000000000003
13.892624188551356,0.004920999999999953,0.11243000000000003
13.998674754876175,0.0035410000000000164,0.09975199999999995
14.104725321200995,0.0035410000000000164,0.09975199999999995
14.210775887525815,0.0011849999999999916,0.080488
14.316826453850634,0.0011849999999999916,0.080488
14.422877020175454,0.0011849999999999916,0.080488
14.528927586500274,0.0011849999999999916,0.080488
14.634978152825093,0.0011849999999999916,0.080488
14.741028719149913,0.0011849999999999916,0.080488
14.847079285474733,0.0011849999999999916,0.080488
14.953129851799552,0.0011849999999999916,0.08046500000000001
15.05918041812437,0.0011849999999999916,0.08046500000000001
15.16523098444919,0.0011849999999999916,0.08046500000000001
15.27128155077401,0.0011849999999999916,0.08046500000000001
15.37733211709883,0.0011849999999999916,0.08046500000000001
15.483382683423649,0.0011849999999999916,0.08046500000000001
15.589433249748469,0.0011849999999999916,0.08046500000000001
15.695483816073288,0.0011849999999999916,0.08046500000000001
15.801534382398108,0.0011849999999999916,0.08046500000000001
15.907584948722928,0.0011849999999999916,0.08046500000000001
16.013635515047746,0.0011809999999999876,0.04361300000000001
16.119686081372567,0.0011809999999999876,0.04361300000000001
16.225736647697385,0.0011809999999999876,0.04361300000000001
16.331787214022206,0.0011809999999999876,0.04361300000000001
16.437837780347024,0.0011809999999999876,0.04361300000000001
16.543888346671846,0.0011809999999999876,0.04361300000000001
16.649938912996664,0.0011809999999999876,0.04361300000000001
16.75598947932148,0.0011780000000000124,0.023558999999999997
16.862040045646303,0.0011780000000000124,0.023558999999999997
16.96809061197112,0.0011780000000000124,0.023558999999999997
17.074141178295942,0.0011780000000000124,0.023558999999999997
17.18019174462076,0.0011780000000000124,0.023558999999999997
17.286242310945582,0.0011780000000000124,0.023558999999999997
17.3922928772704,0.0011780000000000124,0.023558999999999997
17.49834344359522,0.0011780000000000124,0.023558999999999997
17.60439400992004,0.0011780000000000124,0.023558999999999997
17.71044457624486,0.0011780000000000124,0.023558999999999997
17.81649514256968,0.0011780000000000124,0.023558999999999997
17.922545708894496,0.0011780000000000124,0.023558999999999997
18.028596275219318,0.0011780000000000124,0.023558999999999997
18.134646841544136,0.0011780000000000124,0.023558999999999997
18.240697407868957,0.0011780000000000124,0.023558999999999997
18.346747974193775,0.0011780000000000124,0.023558999999999997
18.452798540518597,0.0011780000000000124,0.023558999999999997
18.558849106843414,0.0011780000000000124,0.023558999999999997
18.664899673168236,0.0011780000000000124,0.023558999999999997
18.770950239493054,0.0011780000000000124,0.023558999999999997
18.877000805817875,0.0011780000000000124,0.023558999999999997
18.983051372142693,0.0011780000000000124,0.023558999999999997
19.08910193846751,0.0011780000000000124,0.023558999999999997
19.195152504792333,0.0011780000000000124,0.023558999999999997
19.30120307111715,0.0011780000000000124,0.023558999999999997
19.407253637441972,0.0011780000000000124,0.023558999999999997
19.51330420376679,0.0011780000000000124,0.023558999999999997
19.61935477009161,0.0011780000000000124,0.023558999999999997
19.72540533641643,0.0011780000000000124,0.023558999999999997
19.83145590274125,0.0011780000000000124,0.023558999999999997
19.93750646906607,0.0011780000000000124,0.023558999999999997
20.043557035390887,0.0011780000000000124,0.023558999999999997
20.149607601715708,0.0011780000000000124,0.023558999999999997
20.255658168040526,0.0011780000000000124,0.023558999999999997
20.361708734365347,0.0011780000000000124,0.023558999999999997
20.467759300690165,0.0011780000000000124,0.023558999999999997
20.573809867014987,0.0011780000000000124,0.023558999999999997
20.679860433339805,0.0011780000000000124,0.023558999999999997
20.785910999664626,0.0011780000000000124,0.023558999999999997
20.891961565989444,0.0011780000000000124,0.023558999999999997
20.998012132314265,0.0011780000000000124,0.023558999999999997
21.104062698639083,0.0,0.0


==> Figures/moodys_chen_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,1,1,0.0
3,1,1,0.0
4,1,2,4.482067988854108
5,1,1,0.0
6,1,3,6.887952651685957
7,1,1,0.0
8,1,1,0.0
9,1,1,0.0
10,1,1,0.0
11,1,1,0.0
12,1,1,0.0
13,1,1,0.0
14,1,1,0.0
15,1,1,0.0
16,1,1,0.0
17,1,1,0.0
18,1,1,0.0
19,1,1,0.0
20,1,1,0.0
21,1,3,6.887952651685957
22,1,5,10.699810969263304
23,1,4,9.813972312828648
24,1,4,9.813972312828648
25,1,3,6.887952651685957
26,1,1,0.0
27,1,1,0.0
28,2,2,0.0
29,2,2,0.0
30,3,3,0.0
31,3,1,4.936455895922005
32,3,3,0.0
33,3,3,0.0
34,3,3,0.0
35,5,2,6.185049296180647
36,4,4,0.0
37,4,4,0.0
38,4,4,0.0
39,4,4,0.0
40,4,4,0.0
41,4,2,5.578538064416235
42,4,4,0.0
43,3,7,6.083589835965788
44,3,5,5.022191930417721
45,3,3,0.0
46,3,3,0.0
47,3,3,0.0
48,3,3,0.0
49,3,3,0.0
50,3,3,0.0
51,3,3,0.0
52,3,5,5.022191930417721
53,3,8,9.833774940124828
54,3,8,9.833774940124828
55,3,8,9.833774940124828
56,3,8,9.833774940124828
57,3,4,2.9260196611426905
58,3,3,0.0
59,3,3,0.0
60,3,3,0.0
61,3,3,0.0
62,4,4,0.0
63,4,5,2.564979358211558
64,3,3,0.0
65,3,3,0.0
66,3,3,0.0
67,3,3,0.0
68,3,3,0.0
69,3,2,2.646343811666232
70,3,2,2.646343811666232
71,3,3,0.0
72,3,1,4.936455895922005
73,3,3,0.0
74,4,5,2.564979358211558
75,4,8,6.907755278982137
76,4,4,0.0
77,4,2,5.578538064416235
78,4,4,0.0
79,4,4,0.0
80,4,4,0.0
81,4,2,5.578538064416235
82,4,4,0.0
83,4,4,0.0
84,4,3,2.932194252750003
85,4,5,2.564979358211558
86,4,5,2.564979358211558
87,4,6,5.30297343568684
88,5,4,2.9069890637196023
89,5,5,0.0
90,5,5,0.0
91,5,6,2.7379940774752822
92,5,5,0.0
93,5,7,3.783200133535178
94,5,3,5.09130319716371
95,5,1,8.790768566185395
96,4,3,2.932194252750003
97,4,4,0.0
98,4,8,6.907755278982137
99,4,4,0.0
100,4,3,2.932194252750003


==> Figures/moodys_fidelity_data.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_0_5,EM_0_5,PF_0_5,Chen_1_0,EM_1_0,PF_1_0,Chen_3_0,EM_3_0,PF_3_0,Chen_5_0,EM_5_0,PF_5_0
5,0.04899518051695504,1.050776997943251,-0.5876670411645486,3.0596841047043077,2.118155983291832,1.6934515624453856,2.6730096273348476,1.0306145172615313,0.7313445011897977,0.9307706841956027,0.25369182342709895,0.24060170943801504,0.34750165272782496,0.23255953771324758,0.23201794993398253
10,0.04899518051695504,0.8362433303014715,-0.3489111195922264,3.3793387569297906,2.4355986413279047,2.0171930589174605,3.0685547897798577,1.2857678977503217,0.9293094891180459,1.1040251982510316,0.28554892721823283,0.267589315226786,0.38075529638760514,0.2462695926959842,0.2445853385033436
15,0.04899518051695504,0.7490063382740885,-0.24542378364462492,3.4975820193855878,2.613230584493967,2.2019786338893645,3.2319728664795724,1.4566121179824203,1.0681275942848523,1.2126281182779697,0.3125811454765383,0.28186702712288136,0.4062010546561706,0.2552487472027479,0.25458463755628236
20,0.04899518051695504,0.7030642715072386,-0.18889767410456154,3.5605847989746544,2.7267458999865273,2.329459225289238,3.3009867415083645,1.5817683302565337,1.1815969069534042,1.3178659480120205,0.3332027753409293,0.29780733103755913,0.42795947549264457,0.2618283019842257,0.2595163432276659
25,0.04899518051695504,0.672983234734164,-0.14395103760408617,3.5802916544801437,2.812164163315582,2.4371709993801427,3.357558838537702,1.6829385954033362,1.2685480542696015,1.3730966494780406,0.3528347559168867,0.3099259874209997,0.4465057846100709,0.2699798511098745,0.26727428927561525
30,0.04899518051695504,0.6468061252041143,-0.10542095429659293,3.6023321421238026,2.8849464803989444,2.5182745796388515,3.395437523113066,1.7708215310557258,1.3463556441358442,1.4305892741100694,0.36717738586811266,0.3212149987954529,0.4668228466494567,0.27749347462256313,0.27345316336252085
35,0.04899518051695504,0.6340397695173803,-0.07531811963327129,3.6315634210117134,2.934371153906155,2.5841352235878823,3.4176057405768794,1.82814499908875,1.3966926711569865,1.4742724491987276,0.3836526347660888,0.3317949351096443,0.48443110778563403,0.28613807315854994,0.2828261507863341
40,0.04899518051695504,0.6147282807528333,-0.05030814436112141,3.644900555055424,2.9642283718300213,2.6389485059804523,3.4482159434009008,1.8845825690667335,1.4449557205064627,1.5057798392926496,0.39292611231750596,0.33899443079989344,0.48785785774969964,0.28985418213203223,0.285848184995838
45,0.04899518051695504,0.6019227179326454,-0.029073510743585385,3.6443950370162943,2.9931007246579595,2.6584399411621287,3.4656294380615,1.906065959795401,1.4753520369965685,1.5309603954639512,0.3988981363097439,0.34442048164683864,0.49615878491227106,0.2935369840801138,0.29053707595332223
50,0.04899518051695504,0.5853200765056555,-0.007279161469662121,3.6532391183650854,3.0211390888577254,2.69125196275193,3.467173768340557,1.928911920035702,1.4949185365449753,1.5467747727370542,0.4045828975879032,0.3485082325910659,0.5054449317118964,0.2970150157302502,0.29298528489431935
55,0.04899518051695504,0.5653164547313216,0.010497861829570243,3.665690125367689,3.032586636536132,2.703793891984451,3.480622012952446,1.9494069902028677,1.5143393373038476,1.5589512447305323,0.4064210552505266,0.3500504415759889,0.50734082675834,0.2959181139630396,0.292472560856188
60,0.04899518051695504,0.5530418940487032,0.026919780656559367,3.6723378195220198,3.0357099338893154,2.715111397004947,3.4812239802971163,1.9607423439202132,1.521531480213139,1.5713921097935326,0.41014133713994844,0.35244379711110924,0.5145274279474659,0.2981161962346235,0.2945016370545954
65,0.04899518051695504,0.5393316169986195,0.035457250057240375,3.6694345094580583,3.039982970245763,2.711276976848375,3.492593902312367,1.950587639210748,1.5192475058468873,1.5705813424678619,0.40905492738483,0.3502860906367414,0.5144298465912218,0.2957142110114396,0.2915705394819673
70,0.04899518051695504,0.5289759536322388,0.04777475134203524,3.6702901272888093,3.039955789814292,2.7237405622720368,3.5026273165462625,1.9601929102329478,1.5223579619243022,1.581384675070639,0.41209207369463363,0.35254305390728596,0.5136530116943641,0.2968230163286233,0.29273793790680924
75,0.04899518051695504,0.5149448230442828,0.055788580150489986,3.675976612818299,3.03124410395015,2.714101568567928,3.498158244907278,1.944697848500414,1.5138751599524474,1.5760894508524403,0.405841350651021,0.34756128096941474,0.5135177879305054,0.29359123282552096,0.289662116659551
80,0.04899518051695504,0.5068980023794625,0.06215545384031612,3.6787348306001353,3.036136173353701,2.715873721244988,3.4963332524327217,1.9473993675127381,1.5163905509180655,1.5735778162475764,0.40617753622819436,0.34762695422230505,0.5127757920377234,0.2931792549609761,0.2886372460524771
85,0.04899518051695504,0.49720006212725903,0.0649618934897655,3.6748777192134106,3.0233043958198302,2.692785050173494,3.495057917154423,1.9310299879478319,1.5052783178047555,1.5740189623999281,0.40384884376237085,0.34360289074381883,0.508505756411996,0.28950421435129453,0.2850195033127544
90,0.04899518051695504,0.48961558157621343,0.06912904186492497,3.676719728978307,3.020880347481195,2.688158024396559,3.4941343695162943,1.9185977177387343,1.4972751149174395,1.5702726532905256,0.3987508612954779,0.3422178105985093,0.5044180209649008,0.2878629716224571,0.2838494098210474
95,0.04899518051695504,0.4784695344796588,0.07231196487117686,3.675876023132878,3.007253906074215,2.6756801645105894,3.4902340995979713,1.905744045175558,1.488439528046392,1.5551793057356378,0.39614898841737695,0.33720848759220906,0.5029871112525784,0.28352280119614715,0.27949511579604713
100,0.04899518051695504,0.4743878174570384,0.06997555415908782,3.6726055859070637,2.98905772893983,2.6531243380808105,3.4931563560651426,1.8862693343031016,1.4619650858973843,1.5462571121087296,0.3914710193911963,0.33455436150356643,0.4963060038163605,0.2804491316945076,0.27632537770599064


==> Figures/moodys_fidelity_data_vary_ic.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_1_0,Chen_3_0,Chen_5_0,PF_1_0,PF_3_0,PF_5_0
5,0.048995181,1.215352913,-0.668044503,3.543369288398522,2.8169108309942814,2.527771712034865,2.9237140748033412,2.5808274578521613,2.6637795112206337
10,0.048995181,0.900801103,-0.36052379,3.4686769023804738,2.5178605154187483,1.907284645468274,1.9849970538889026,1.3113027080393898,1.305185751
15,0.048995181,0.824085752,-0.24837752,3.515066946,2.355949145260142,1.5962391429524447,1.7344236818981071,1.0013787422790366,0.9502468199241002
20,0.048995181,0.78101704,-0.181092629,3.4853546845168806,2.2477231570920195,1.3094716310027292,1.669478589872636,0.8226670334318762,0.7903063988403446
25,0.048995181,0.722410107,-0.126566722,3.4685801614143186,2.175984041470966,1.190152594541536,1.697127734582366,0.7131055023302207,0.6766193307148776
30,0.048995181,0.690707427,-0.079588829,3.4834589382023835,2.1630400860042807,1.09957607,1.7063360964949175,0.6787009911615105,0.6252688300232123
35,0.048995181,0.662344527,-0.052181692,3.4601521278837635,2.0684644453194574,1.0586158900106204,1.7094286621627823,0.6346208883004452,0.5819660358855634
40,0.048995181,0.636648518,-0.026546787,3.4757615372462145,2.0486810726791433,0.9985168444130207,1.7496827766282463,0.6010228437195332,0.5498459120404905
45,0.048995181,0.61507093,-0.000973322,3.458247803267986,2.0008504817189836,0.9284071709961678,1.7290501848641184,0.575390472,0.5104237289349783
50,0.048995181,0.588891656,0.017385477,3.477957455749837,1.9860571395601023,0.8943206811912908,1.7694131122889334,0.5536273115348929,0.5025764829548484
55,0.048995181,0.578149012,0.033820427,3.4225678673715123,1.968096522431483,0.8690444508199874,1.788912895052033,0.5532212437696764,0.47292428146948406
60,0.048995181,0.562199882,0.040700051,3.4408657428863503,1.9703086592884802,0.8317968976702128,1.8012634280888422,0.5499038320397733,0.4568637960216137
65,0.048995181,0.546862784,0.04915647,3.425853462582955,1.944518185017396,0.8176874688598802,1.8245728316829346,0.5260040807614668,0.4489678117567151
70,0.048995181,0.537615087,0.056806315,3.4127127310762093,1.9253736393753684,0.7880693311294532,1.8348351106181626,0.5234525124257013,0.43360133565408837
75,0.048995181,0.523097818,0.062921523,3.393369076760275,1.8814486935611108,0.7704512447198417,1.8244941908983157,0.5172448278759307,0.42011923913647736
80,0.048995181,0.513490636,0.062615077,3.382286962430286,1.8601241611921144,0.7543598928998743,1.8176253700578469,0.5210991537469963,0.4203564072471949
85,0.048995181,0.504266941,0.063211082,3.363812861104732,1.8561119653422358,0.7328226577162491,1.7946245343338698,0.5086564199678442,0.4070060450194193
90,0.048995181,0.497310595,0.062559,3.3431479955682013,1.7970935069499783,0.7031210129805655,1.8351756525533045,0.5114947074139408,0.39195217265485555
95,0.048995181,0.486451563,0.062205699,3.3480712338380925,1.7906763516957969,0.6896392427630972,1.841539674035067,0.5037200123400767,0.38998869657901014
100,0.048995181,0.476778331,0.060303542,3.325634804995169,1.7480394707671214,0.6928705017150916,1.8194819290351625,0.5042621098306715,0.37675292010946065


==> Figures/moodys_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,1,1,0.0
3,1,1,0.0
4,1,1,0.0
5,1,1,0.0
6,1,1,0.0
7,1,1,0.0
8,1,1,0.0
9,1,1,0.0
10,1,1,0.0
11,1,1,0.0
12,1,1,0.0
13,1,1,0.0
14,1,1,0.0
15,1,1,0.0
16,1,1,0.0
17,1,1,0.0
18,1,1,0.0
19,1,1,0.0
20,1,1,0.0
21,1,1,0.0
22,1,1,0.0
23,1,1,0.0
24,1,1,0.0
25,1,1,0.0
26,1,1,0.0
27,1,1,0.0
28,2,2,0.0
29,2,2,0.0
30,3,3,0.0
31,3,3,0.0
32,3,3,0.0
33,3,3,0.0
34,3,3,0.0
35,5,5,0.0
36,4,4,0.0
37,4,4,0.0
38,4,4,0.0
39,4,4,0.0
40,4,4,0.0
41,4,4,0.0
42,4,4,0.0
43,3,3,0.0
44,3,3,0.0
45,3,3,0.0
46,3,3,0.0
47,3,3,0.0
48,3,3,0.0
49,3,3,0.0
50,3,3,0.0
51,3,3,0.0
52,3,3,0.0
53,3,3,0.0
54,3,3,0.0
55,3,2,2.646343811666232
56,3,3,0.0
57,3,2,2.646343811666232
58,3,3,0.0
59,3,3,0.0
60,3,3,0.0
61,3,3,0.0
62,4,4,0.0
63,4,4,0.0
64,3,3,0.0
65,3,2,2.646343811666232
66,3,3,0.0
67,3,3,0.0
68,3,3,0.0
69,3,3,0.0
70,3,3,0.0
71,3,3,0.0
72,3,3,0.0
73,3,3,0.0
74,4,4,0.0
75,4,4,0.0
76,4,4,0.0
77,4,4,0.0
78,4,4,0.0
79,4,4,0.0
80,4,4,0.0
81,4,4,0.0
82,4,4,0.0
83,4,4,0.0
84,4,4,0.0
85,4,4,0.0
86,4,4,0.0
87,4,4,0.0
88,5,5,0.0
89,5,5,0.0
90,5,5,0.0
91,5,5,0.0
92,5,5,0.0
93,5,5,0.0
94,5,5,0.0
95,5,6,2.7379940774752822
96,4,4,0.0
97,4,4,0.0
98,4,4,0.0
99,4,4,0.0
100,4,4,0.0


==> Figures/wikispeedia_ccdf_data.csv <==
v,CCDF_Mechanism4,CCDF_Chen
0.0,0.94691,0.994914705882353
0.035748063983335916,0.9468533333333333,0.9949127450980392
0.07149612796667183,0.9468498039215686,0.9949127450980392
0.10724419195000774,0.9468476470588235,0.9949127450980392
0.14299225593334366,0.9468476470588235,0.9949127450980392
0.17874031991667957,0.9468466666666666,0.9949127450980392
0.21448838390001548,0.946838431372549,0.9949121568627451
0.2502364478833514,0.9468219607843137,0.994911568627451
0.28598451186668733,0.9467541176470589,0.9949096078431372
0.32173257585002324,0.9465362745098039,0.9949019607843137
0.35748063983335915,0.9465080392156863,0.9948988235294117
0.39322870381669506,0.9464886274509804,0.9948952941176471
0.42897676780003097,0.9461898039215686,0.9948798039215686
0.4647248317833669,0.945975294117647,0.9948745098039216
0.5004728957667028,0.9456794117647058,0.9948623529411764
0.5362209597500387,0.9455107843137255,0.994858431372549
0.5719690237333747,0.9453007843137254,0.994848431372549
0.6077170877167105,0.9451674509803921,0.9948303921568628
0.6434651517000465,0.945028431372549,0.9948198039215687
0.6792132156833823,0.9449480392156863,0.9948101960784314
0.7149612796667183,0.9444896078431373,0.9947650980392156
0.7507093436500542,0.9441288235294117,0.9947439215686275
0.7864574076333901,0.9437184313725491,0.994715294117647
0.8222054716167261,0.9433586274509804,0.9946839215686275
0.8579535356000619,0.942866862745098,0.994638431372549
0.8937015995833979,0.9426305882352941,0.9946223529411765
0.9294496635667338,0.9422601960784314,0.9945858823529412
0.9651977275500697,0.9419911764705883,0.99456
1.0009457915334057,0.9413662745098039,0.9944886274509804
1.0366938555167415,0.9408950980392157,0.9944411764705883
1.0724419195000774,0.940274705882353,0.9944050980392157
1.1081899834834132,0.9391517647058824,0.9942970588235294
1.1439380474667493,0.9387590196078431,0.9942705882352941
1.1796861114500852,0.9379266666666667,0.9941941176470588
1.215434175433421,0.9372541176470588,0.9941178431372549
1.251182239416757,0.9361517647058823,0.9940237254901961
1.286930303400093,0.9351182352941176,0.9938739215686274
1.3226783673834288,0.9332288235294117,0.9935990196078431
1.3584264313667647,0.9324078431372549,0.9935241176470588
1.3941744953501007,0.931098431372549,0.9933945098039215
1.4299225593334366,0.9301150980392157,0.9932721568627451
1.4656706233167724,0.9289947058823529,0.993137843137255
1.5014186873001083,0.927661568627451,0.9930094117647059
1.5371667512834444,0.926276862745098,0.9928378431372549
1.5729148152667802,0.9244560784313726,0.9925027450980393
1.608662879250116,0.9233635294117647,0.9924103921568628
1.6444109432334522,0.9210664705882353,0.9921356862745098
1.680159007216788,0.9192135294117647,0.9918249019607843
1.7159070712001239,0.9179264705882353,0.9916750980392157
1.7516551351834597,0.9165672549019608,0.991495294117647
1.7874031991667958,0.9157086274509804,0.9913923529411764
1.8231512631501317,0.913341568627451,0.9909660784313725
1.8588993271334675,0.9113964705882353,0.9906145098039215
1.8946473911168034,0.9095017647058824,0.99043
1.9303954551001394,0.9078311764705882,0.9901574509803922
1.9661435190834753,0.9056913725490197,0.9898462745098039
2.0018915830668114,0.9036609803921569,0.989458431372549
2.037639647050147,0.9017458823529412,0.9891764705882353
2.073387711033483,0.9002641176470588,0.9889586274509804
2.109135775016819,0.8974964705882353,0.9885250980392157
2.144883839000155,0.8951835294117647,0.9881613725490196
2.1806319029834906,0.8934180392156863,0.987831568627451
2.2163799669668265,0.8904345098039216,0.987273137254902
2.252128030950163,0.8878109803921569,0.9867476470588236
2.2878760949334986,0.8858552941176471,0.9864033333333333
2.3236241589168345,0.883137843137255,0.9859086274509804
2.3593722229001703,0.8800935294117647,0.9851286274509804
2.395120286883506,0.8780813725490196,0.9848056862745098
2.430868350866842,0.8754786274509804,0.9843507843137255
2.466616414850178,0.872978431372549,0.9838550980392157
2.502364478833514,0.8701819607843138,0.9834239215686275
2.53811254281685,0.8678976470588236,0.9830103921568627
2.573860606800186,0.8650333333333333,0.9824037254901961
2.6096086707835218,0.8619743137254902,0.9817358823529412
2.6453567347668576,0.8586670588235294,0.9809733333333334
2.6811047987501935,0.8560709803921569,0.9804329411764706
2.7168528627335293,0.8533972549019608,0.9798888235294118
2.752600926716865,0.8511507843137255,0.9794764705882353
2.7883489907002015,0.848123137254902,0.9788625490196079
2.8240970546835373,0.8450662745098039,0.9781143137254902
2.859845118666873,0.8416135294117647,0.9774147058823529
2.895593182650209,0.8382264705882353,0.9765919607843138
2.931341246633545,0.8349978431372549,0.9757864705882353
2.9670893106168807,0.8321233333333333,0.9751198039215686
3.0028373746002166,0.8285329411764706,0.9741680392156863
3.038585438583553,0.8258192156862745,0.9734921568627452
3.0743335025668888,0.8227317647058824,0.9728070588235294
3.1100815665502246,0.8195650980392157,0.9720339215686274
3.1458296305335605,0.8167360784313725,0.9713760784313725
3.1815776945168963,0.8136037254901961,0.9706101960784314
3.217325758500232,0.810476862745098,0.9697529411764706
3.253073822483568,0.807211568627451,0.968805294117647
3.2888218864669043,0.8037213725490195,0.9677827450980392
3.32456995045024,0.800267843137255,0.9667713725490196
3.360318014433576,0.7968943137254902,0.9658392156862745
3.396066078416912,0.7939627450980392,0.9649056862745098
3.4318141424002477,0.7914903921568628,0.9641982352941176
3.4675622063835836,0.787858431372549,0.9632380392156863
3.5033102703669194,0.7843349019607844,0.96215
3.5390583343502553,0.7810594117647058,0.9610813725490196
3.5748063983335916,0.7781339215686275,0.9601866666666666
3.6105544623169274,0.7746737254901961,0.9590592156862745
3.6463025263002633,0.7712623529411765,0.9579843137254902
3.682050590283599,0.7680541176470588,0.9570954901960784
3.717798654266935,0.7645376470588235,0.9560437254901961
3.753546718250271,0.7608096078431372,0.9546933333333333
3.7892947822336067,0.7573978431372549,0.9535803921568627
3.825042846216943,0.7540705882352942,0.9523805882352941
3.860790910200279,0.75057,0.9512443137254902
3.8965389741836147,0.7464790196078431,0.9496978431372549
3.9322870381669506,0.7428849019607844,0.9484372549019607
3.9680351021502864,0.7397598039215687,0.9473276470588236
4.003783166133623,0.7357382352941176,0.946
4.039531230116959,0.732028431372549,0.9446350980392156
4.075279294100294,0.7283025490196078,0.9433333333333334
4.11102735808363,0.7250335294117647,0.9421647058823529
4.146775422066966,0.721741568627451,0.9408862745098039
4.182523486050302,0.7176507843137254,0.9392635294117647
4.218271550033638,0.714168431372549,0.9377909803921569
4.254019614016974,0.7101476470588235,0.9361543137254902
4.28976767800031,0.7061319607843137,0.9345898039215687
4.325515741983645,0.7026811764705883,0.9331207843137255
4.361263805966981,0.6986517647058823,0.9313045098039215
4.397011869950317,0.6946533333333333,0.9296729411764706
4.432759933933653,0.6909090196078431,0.9281260784313725
4.46850799791699,0.687114705882353,0.9265656862745097
4.504256061900326,0.6838801960784313,0.9250752941176471
4.540004125883661,0.6800066666666666,0.9233719607843137
4.575752189866997,0.6763594117647058,0.9217390196078431
4.611500253850333,0.6725276470588235,0.9198682352941177
4.647248317833669,0.6685190196078432,0.9180821568627451
4.682996381817005,0.6646776470588236,0.9160556862745098
4.718744445800341,0.6609031372549019,0.9143433333333333
4.7544925097836765,0.6573849019607843,0.9126013725490196
4.790240573767012,0.6536264705882353,0.9106927450980392
4.825988637750348,0.649863725490196,0.9086660784313726
4.861736701733684,0.6456041176470588,0.9065243137254901
4.89748476571702,0.6418323529411765,0.9044749019607843
4.933232829700356,0.6380472549019608,0.9025468627450981
4.968980893683692,0.6336803921568628,0.9000764705882353
5.004728957667028,0.6292049019607844,0.8978209803921569
5.040477021650364,0.6249949019607843,0.8954343137254902
5.0762250856337,0.6206303921568628,0.8931374509803922
5.111973149617036,0.6162933333333334,0.8907503921568627
5.147721213600372,0.6118676470588236,0.8883356862745098
5.183469277583708,0.6079333333333333,0.8859390196078432
5.2192173415670435,0.6036064705882354,0.8833778431372549
5.254965405550379,0.5987743137254902,0.8802013725490196
5.290713469533715,0.5947045098039216,0.877588431372549
5.326461533517051,0.5901482352941176,0.8746172549019608
5.362209597500387,0.5854786274509804,0.8714958823529412
5.397957661483723,0.5811439215686274,0.868759411764706
5.433705725467059,0.5763154901960784,0.8656356862745098
5.4694537894503945,0.5718305882352941,0.8626190196078432
5.50520185343373,0.5674227450980391,0.8594749019607844
5.540949917417067,0.5631529411764706,0.8566952941176471
5.576697981400403,0.5584260784313726,0.8532441176470589
5.612446045383739,0.5541843137254903,0.8501774509803921
5.648194109367075,0.5496690196078431,0.8472243137254902
5.6839421733504105,0.5449098039215686,0.8437539215686274
5.719690237333746,0.53998,0.8399941176470589
5.755438301317082,0.5352980392156863,0.8364523529411765
5.791186365300418,0.5306654901960784,0.8329929411764706
5.826934429283754,0.5260796078431372,0.8294590196078431
5.86268249326709,0.5213025490196078,0.8257943137254902
5.898430557250426,0.5164494117647058,0.8222009803921568
5.9341786212337615,0.5120611764705882,0.8190035294117647
5.969926685217097,0.5075188235294117,0.8155421568627451
6.005674749200433,0.5030105882352941,0.8120717647058824
6.04142281318377,0.49833176470588236,0.8082527450980392
6.077170877167106,0.4935523529411765,0.8043303921568628
6.112918941150442,0.48908764705882357,0.8007305882352941
6.1486670051337775,0.48412999999999995,0.7964794117647058
6.184415069117113,0.4793841176470588,0.7924270588235294
6.220163133100449,0.47452960784313725,0.7881711764705882
6.255911197083785,0.4694417647058824,0.7838709803921569
6.291659261067121,0.4646223529411765,0.7795472549019608
6.327407325050457,0.45978607843137254,0.7754376470588236
6.363155389033793,0.4547576470588235,0.77108
6.3989034530171285,0.45009039215686275,0.7668766666666667
6.434651517000464,0.4450727450980392,0.7623268627450981
6.4703995809838,0.4402686274509804,0.7579272549019608
6.506147644967136,0.43552,0.7537349019607843
6.541895708950472,0.430661568627451,0.7492703921568628
6.577643772933809,0.4258180392156863,0.7447374509803921
6.6133918369171445,0.4210292156862745,0.7402766666666667
6.64913990090048,0.41622352941176466,0.7356007843137256
6.684887964883816,0.41136588235294114,0.7308590196078432
6.720636028867152,0.4065268627450981,0.7262362745098039
6.756384092850488,0.4015698039215686,0.7212601960784314
6.792132156833824,0.39636372549019605,0.7161088235294117
6.82788022081716,0.39144725490196075,0.7110862745098039
6.8636282848004955,0.38626784313725493,0.7056733333333334
6.899376348783831,0.38158843137254905,0.7006519607843138
6.935124412767167,0.3765503921568627,0.6952878431372549
6.970872476750503,0.37170745098039215,0.6900654901960784
7.006620540733839,0.36668529411764705,0.6847
7.042368604717175,0.36183215686274506,0.6791733333333334
7.078116668700511,0.35708274509803917,0.6738986274509804
7.113864732683847,0.3521958823529412,0.6686717647058824
7.149612796667183,0.34746019607843137,0.6632950980392157
7.185360860650519,0.3427862745098039,0.6580345098039215
7.221108924633855,0.3379450980392157,0.6524345098039216
7.256856988617191,0.33317980392156865,0.646908431372549
7.292605052600527,0.32837745098039217,0.6410576470588235
7.3283531165838625,0.3236386274509804,0.6354676470588235
7.364101180567198,0.31907509803921563,0.629948431372549
7.399849244550534,0.31426490196078427,0.6241407843137254
7.43559730853387,0.30971960784313723,0.618504705882353
7.471345372517206,0.305021568627451,0.612714705882353
7.507093436500542,0.30023627450980395,0.6068627450980393
7.542841500483878,0.2956150980392157,0.6010480392156863
7.578589564467213,0.29112352941176467,0.5953096078431372
7.61433762845055,0.2867256862745098,0.5896792156862745
7.650085692433886,0.2824217647058823,0.5840090196078431
7.685833756417222,0.2780013725490196,0.5781209803921569
7.721581820400558,0.27345705882352944,0.5720001960784313
7.757329884383894,0.2689760784313725,0.5659443137254903
7.7930779483672294,0.2645419607843137,0.559896862745098
7.828826012350565,0.2601396078431373,0.5537903921568628
7.864574076333901,0.255871568627451,0.5479072549019608
7.900322140317237,0.25163,0.5419786274509804
7.936070204300573,0.24744921568627454,0.5360205882352942
7.971818268283909,0.24325568627450977,0.5300835294117647
8.007566332267245,0.23916196078431373,0.5241260784313726
8.043314396250581,0.23490235294117645,0.5177954901960784
8.079062460233917,0.23089764705882354,0.5117733333333334
8.114810524217253,0.22662490196078433,0.5053786274509804
8.150558588200589,0.2226598039215686,0.4993543137254902
8.186306652183925,0.21843568627450982,0.492876862745098
8.22205471616726,0.21455823529411766,0.48683980392156867
8.257802780150596,0.21060607843137258,0.48069588235294114
8.293550844133932,0.2065462745098039,0.4743723529411765
8.329298908117268,0.20274000000000003,0.46800607843137254
8.365046972100604,0.1987949019607843,0.4618354901960784
8.40079503608394,0.19487156862745103,0.4555080392156863
8.436543100067276,0.1909486274509804,0.4491158823529412
8.472291164050612,0.18715960784313723,0.4428360784313725
8.508039228033947,0.18343039215686274,0.4366198039215686
8.543787292017283,0.17966823529411768,0.43034764705882356
8.57953535600062,0.17619686274509805,0.4244652941176471
8.615283419983955,0.17269156862745094,0.4184621568627451
8.65103148396729,0.16907745098039217,0.4122319607843137
8.686779547950627,0.1654980392156863,0.4059723529411765
8.722527611933963,0.16206019607843136,0.3998664705882353
8.758275675917298,0.15858098039215685,0.39377784313725495
8.794023739900634,0.1552645098039216,0.38789509803921574
8.82977180388397,0.15190254901960787,0.3817821568627451
8.865519867867306,0.14860764705882357,0.3757817647058823
8.901267931850642,0.14541725490196078,0.36984980392156863
8.93701599583398,0.1422633333333333,0.36402803921568627
8.972764059817315,0.13915058823529414,0.35824803921568626
9.008512123800651,0.13601098039215687,0.35223450980392157
9.044260187783987,0.13304294117647064,0.34666294117647056
9.080008251767323,0.13005411764705888,0.3409227450980392
9.115756315750659,0.12709450980392156,0.33505313725490193
9.151504379733995,0.12401019607843133,0.32906627450980397
9.18725244371733,0.1210527450980392,0.32325254901960787
9.223000507700666,0.11815803921568624,0.3175164705882353
9.258748571684002,0.11544254901960782,0.31206921568627455
9.294496635667338,0.11258450980392154,0.3063719607843137
9.330244699650674,0.10993431372549023,0.3008937254901961
9.36599276363401,0.10718764705882355,0.29535529411764705
9.401740827617346,0.10453607843137258,0.28978843137254906
9.437488891600681,0.10195058823529413,0.28438901960784313
9.473236955584017,0.09942235294117652,0.2790213725490196
9.508985019567353,0.09693784313725495,0.27379411764705885
9.544733083550689,0.09441137254901966,0.26841352941176466
9.580481147534025,0.09200588235294116,0.2632064705882353
9.61622921151736,0.08962901960784309,0.25800039215686277
9.651977275500697,0.08729215686274505,0.2528741176470588
9.687725339484032,0.08495529411764702,0.2477309803921569
9.723473403467368,0.082626862745098,0.24265764705882353
9.759221467450704,0.08043215686274507,0.23771117647058826
9.79496953143404,0.07826294117647059,0.2328625490196078
9.830717595417376,0.07610156862745099,0.22791313725490192
9.866465659400712,0.07399235294117645,0.22309509803921568
9.902213723384047,0.07194411764705877,0.21837607843137252
9.937961787367383,0.06992725490196083,0.213503137254902
9.973709851350721,0.06798352941176466,0.20893862745098035
10.009457915334057,0.06606509803921568,0.20433725490196075
10.045205979317393,0.0641454901960784,0.19966568627450976
10.080954043300729,0.06223862745098041,0.19507196078431377
10.116702107284064,0.060390392156862704,0.19045176470588232
10.1524501712674,0.0585556862745098,0.18602725490196081
10.188198235250736,0.05682647058823531,0.18161196078431374
10.223946299234072,0.0550609803921569,0.17713372549019613
10.259694363217408,0.05341901960784312,0.17298039215686278
10.295442427200744,0.05172901960784315,0.1687190196078432
10.33119049118408,0.05013666666666672,0.16458392156862744
10.366938555167415,0.04852784313725489,0.1603825490196078
10.402686619150751,0.04698607843137259,0.15644568627450983
10.438434683134087,0.045521372549019556,0.1526217647058824
10.474182747117423,0.044057843137254915,0.148798431372549
10.509930811100759,0.04260529411764702,0.14489843137254899
10.545678875084095,0.0411847058823529,0.14108490196078427
10.58142693906743,0.03981999999999997,0.13734411764705878
10.617175003050766,0.03852294117647059,0.13370450980392157
10.652923067034102,0.03724490196078434,0.13007823529411766
10.688671131017438,0.03603117647058829,0.1266511764705882
10.724419195000774,0.03481000000000001,0.1231594117647059
10.76016725898411,0.03359725490196075,0.1196974509803922
10.795915322967446,0.03242254901960784,0.11633117647058822
10.831663386950781,0.031247647058823547,0.11296078431372547
10.867411450934117,0.0301356862745098,0.10981882352941175
10.903159514917453,0.029054117647058786,0.10663137254901955
10.938907578900789,0.02802980392156862,0.10357470588235296
10.974655642884125,0.02700333333333338,0.10052254901960789
11.01040370686746,0.026020980392156834,0.09759274509803917
11.046151770850798,0.025034313725490143,0.09460196078431371
11.081899834834134,0.024104117647058776,0.09169058823529408
11.11764789881747,0.023199215686274477,0.08886960784313724
11.153395962800806,0.02232098039215691,0.08613862745098044
11.189144026784142,0.021474117647058866,0.08347784313725493
11.224892090767478,0.020634117647058803,0.08083019607843134
11.260640154750813,0.01983313725490199,0.0782388235294118
11.29638821873415,0.01909019607843132,0.07581392156862743
11.332136282717485,0.018342549019607857,0.07337098039215684
11.367884346700821,0.01760607843137252,0.07105705882352942
11.403632410684157,0.016899411764705885,0.06874431372549017
11.439380474667493,0.01622509803921568,0.06646549019607839
11.475128538650829,0.015562941176470613,0.06427725490196079
11.510876602634164,0.01492431372549019,0.06210549019607847
11.5466246666175,0.014301372549019642,0.05994274509803921
11.582372730600836,0.01370352941176467,0.05786470588235293
11.618120794584172,0.013124117647058786,0.055796078431372576
11.653868858567508,0.012573333333333325,0.053870392156862734
11.689616922550844,0.01202686274509801,0.05196137254901956
11.72536498653418,0.011519215686274564,0.05015882352941181
11.761113050517515,0.011017450980392196,0.04837431372549017
11.796861114500851,0.010528823529411757,0.04663509803921573
11.832609178484187,0.010045882352941127,0.044929607843137265
11.868357242467523,0.0095917647058823,0.04326784313725485
11.904105306450859,0.009161568627450989,0.04161274509803925
11.939853370434195,0.008758431372549058,0.0400233333333333
11.97560143441753,0.008374509803921515,0.038504509803921616
12.011349498400866,0.008011960784313765,0.03704431372549022
12.047097562384202,0.007637450980392146,0.035606862745098056
12.08284562636754,0.007269019607843097,0.034244313725490194
12.118593690350876,0.006931764705882304,0.032883137254901995
12.154341754334212,0.006614901960784292,0.03158509803921572
12.190089818317547,0.00629156862745095,0.03032509803921568
12.225837882300883,0.006008823529411789,0.029086274509803944
12.26158594628422,0.005724509803921585,0.02792392156862744
12.297334010267555,0.005448627450980403,0.026797450980392212
12.33308207425089,0.005180392156862723,0.02565607843137252
12.368830138234227,0.004930980392156892,0.024574901960784268
12.404578202217563,0.004675882352941141,0.023514705882352938
12.440326266200898,0.004427058823529451,0.022481764705882368
12.476074330184234,0.004220588235294143,0.021546862745098094
12.51182239416757,0.00401764705882357,0.020630392156862798
12.547570458150906,0.0038182352941176223,0.019723921568627456
12.583318522134242,0.003626666666666667,0.0188541176470588
12.619066586117578,0.003434901960784331,0.017992156862745134
12.654814650100914,0.003261176470588212,0.017173333333333374
12.69056271408425,0.003093725490196042,0.01638058823529409
12.726310778067585,0.0029329411764705826,0.01563490196078432
12.762058842050921,0.002767843137254866,0.014882941176470599
12.797806906034257,0.002620588235294097,0.014170000000000016
12.833554970017593,0.002477450980392204,0.013504705882352974
12.869303034000929,0.00234078431372553,0.012842941176470557
12.905051097984265,0.0022035294117647153,0.012213529411764679
12.9407991619676,0.0020884313725489934,0.011593529411764725
12.976547225950936,0.0019607843137254832,0.011015098039215632
13.012295289934272,0.0018572549019607587,0.010466078431372594
13.048043353917608,0.0017511764705882005,0.009945098039215727
13.083791417900944,0.0016552941176470881,0.00943705882352941
13.119539481884281,0.001550392156862701,0.008953333333333369
13.155287545867617,0.0014600000000000168,0.008497647058823499
13.191035609850953,0.0013737254901960982,0.008056274509803951
13.226783673834289,0.0012911764705881845,0.007615686274509814
13.262531737817625,0.0012133333333332885,0.007208235294117626
13.29827980180096,0.001139019607843128,0.006809215686274461
13.334027865784297,0.0010711764705881865,0.006462156862745094
13.369775929767632,0.0009992156862744794,0.006104705882352901
13.405523993750968,0.0009354901960784145,0.005773921568627438
13.441272057734304,0.0008819607843136845,0.005456666666666665
13.47702012171764,0.0008323529411764508,0.005152156862745061
13.512768185700976,0.0007823529411764563,0.004862549019607809
13.548516249684312,0.0007301960784313888,0.004589019607843192
13.584264313667648,0.000684901960784301,0.004331960784313749
13.620012377650983,0.0006439215686274702,0.004101176470588275
13.65576044163432,0.0006025490196078787,0.0038568627450979998
13.691508505617655,0.0005629411764705994,0.0036388235294118054
13.727256569600991,0.0005272549019608164,0.003432549019607878
13.763004633584327,0.000495686274509799,0.0032378431372549477
13.798752697567663,0.0004645098039215423,0.0030615686274509946
13.834500761550999,0.0004282352941176182,0.0028735294117646637
13.870248825534334,0.0003982352941176437,0.0026913725490196327
13.90599688951767,0.00037470588235288815,0.0025262745098039163
13.941744953501006,0.0003476470588235081,0.0023631372549020035
13.977493017484342,0.00032529411764703475,0.002214705882352952
14.013241081467678,0.00030588235294115584,0.0020880392156862326
14.048989145451014,0.0002825490196078917,0.0019478431372549343
14.08473720943435,0.0002647058823529447,0.0018288235294117161
14.120485273417685,0.00024431372549016395,0.0017109803921568911
14.156233337401021,0.00022862745098040094,0.0016019607843137385
14.191981401384359,0.00021274509803925756,0.0015100000000000113
14.227729465367695,0.00019960784313721724,0.0014090196078431205
14.26347752935103,0.00018490196078435606,0.0013199999999999878
14.299225593334366,0.00017372549019611938,0.0012337254901960693
14.334973657317702,0.00016313725490191278,0.001161176470588221
14.370721721301038,0.00015294117647057792,0.0010862745098039195
14.406469785284374,0.0001409803921568198,0.0010099999999999554
14.44221784926771,0.00013078431372548494,0.0009388235294117697
14.477965913251046,0.00012235294117646234,0.0008747058823529441
14.513713977234382,0.00011294117647053792,0.0008125490196078111
14.549462041217717,0.00010529411764703678,0.0007545098039215548
14.585210105201053,9.999999999998899e-5,0.0007058823529412228
14.620958169184389,9.333333333327865e-5,0.0006572549019607798
14.656706233167725,8.607843137253823e-5,0.0006127450980392135
14.69245429715106,7.862745098041746e-5,0.0005656862745098135
14.728202361134397,7.117647058818566e-5,0.0005272549019608164
14.763950425117732,6.588235294113787e-5,0.000489215686274469
14.799698489101068,6.0980392156850804e-5,0.00045901960784311413
14.835446553084404,5.8627450980397455e-5,0.00042921568627452
14.87119461706774,5.450980392152083e-5,0.00039529411764704925
14.906942681051076,4.999999999999449e-5,0.00036588235294121585
14.942690745034412,4.5686274509848523e-5,0.00033470588235295917
14.978438809017748,4.117647058821117e-5,0.0003103921568627932
15.014186873001083,3.647058823530447e-5,0.00029019607843139283
15.04993493698442,3.3529411764710026e-5,0.00026999999999999247
15.085683000967755,3.0588235294115584e-5,0.00025019607843135283
15.121431064951091,2.705882352938005e-5,0.00023529411764711128
15.157179128934427,2.5490196078448157e-5,0.00021647058823526244
15.192927192917763,2.3529411764755537e-5,0.00020215686274505096
15.2286752569011,2.235294117647335e-5,0.0001866666666666683
15.264423320884436,2.1176470588191165e-5,0.00017274509803921756
15.300171384867772,2.039215686278073e-5,0.0001603921568626987
15.335919448851108,1.9215686274498545e-5,0.00014803921568629086
15.371667512834444,1.7254901960805924e-5,0.00013607843137253273
15.40741557681778,1.6274509803904103e-5,0.00012450980392153532
15.443163640801115,1.5098039215732939e-5,0.00011450980392158083
15.478911704784451,1.4117647058831118e-5,0.00010607843137255824
15.514659768767787,1.2941176470548932e-5,9.901960784308717e-5
15.550407832751123,1.2352941176518861e-5,9.078431372544493e-5
15.586155896734459,1.137254901961704e-5,8.294117647056343e-5
15.621903960717795,1.0196078431334854e-5,7.803921568627636e-5
15.65765202470113,9.803921568574125e-6,7.137254901956602e-5
15.693400088684466,8.627450980402962e-6,6.431372549020598e-5
15.729148152667802,7.450980392120776e-6,5.8627450980397455e-5
15.764896216651138,7.058823529360048e-6,5.372549019611039e-5
15.800644280634474,6.470588235329977e-6,4.94117647058534e-5
15.83639234461781,5.68627450980852e-6,4.4901960784327066e-5
15.872140408601146,5.68627450980852e-6,4.019607843142037e-5
15.907888472584482,4.509803921526334e-6,3.666666666668483e-5
15.943636536567817,3.529411764735535e-6,3.4901960784261554e-5
15.979384600551153,3.529411764735535e-6,3.274509803918857e-5
16.01513266453449,3.529411764735535e-6,2.94117647058334e-5
16.050880728517825,2.941176470594442e-6,2.705882352938005e-5
16.086628792501163,2.5490196078337135e-6,2.509803921568743e-5
16.122376856484497,2.3529411764533492e-6,2.2549019607853715e-5
16.158124920467834,2.3529411764533492e-6,2.0000000000020002e-5
16.19387298445117,2.156862745072985e-6,1.803921568632738e-5
16.229621048434506,1.9607843136926206e-6,1.7254901960805924e-5
16.26536911241784,1.7647058823122563e-6,1.6274509803904103e-5
16.301117176401178,1.568627450931892e-6,1.5098039215732939e-5
16.336865240384512,1.1764705882821858e-6,1.3725490196070389e-5
16.37261330436785,9.803921569018215e-7,1.2941176470548932e-5
16.408361368351184,5.882352941410929e-7,1.1764705882377768e-5
16.44410943233452,5.882352941410929e-7,1.1176470588236675e-5
16.479857496317855,5.882352941410929e-7,1.0392156862715218e-5
16.515605560301193,3.921568627607286e-7,9.803921568574125e-6
16.551353624284527,3.921568627607286e-7,9.01960784316369e-6
16.587101688267865,3.921568627607286e-7,8.431372549022598e-6
16.6228497522512,3.921568627607286e-7,7.450980392120776e-6
16.658597816234536,3.921568627607286e-7,5.68627450980852e-6
16.69434588021787,1.960784313803643e-7,5.294117647047791e-6
16.730093944201208,1.960784313803643e-7,5.098039215667427e-6
16.765842008184542,1.960784313803643e-7,4.509803921526334e-6
16.80159007216788,1.960784313803643e-7,4.117647058876628e-6
16.837338136151217,1.960784313803643e-7,3.7254901961158993e-6
16.87308620013455,1.960784313803643e-7,3.3333333333551707e-6
16.90883426411789,1.960784313803643e-7,2.941176470594442e-6
16.944582328101223,1.960784313803643e-7,2.5490196078337135e-6
16.98033039208456,NaN,2.156862745072985e-6
17.016078456067895,NaN,1.7647058823122563e-6
17.051826520051232,NaN,1.568627450931892e-6
17.087574584034567,NaN,1.568627450931892e-6
17.123322648017904,NaN,1.568627450931892e-6
17.15907071200124,NaN,1.568627450931892e-6
17.194818775984576,NaN,1.568627450931892e-6
17.23056683996791,NaN,1.568627450931892e-6
17.266314903951248,NaN,1.568627450931892e-6
17.30206296793458,NaN,1.1764705882821858e-6
17.33781103191792,NaN,1.1764705882821858e-6
17.373559095901253,NaN,1.1764705882821858e-6
17.40930715988459,NaN,9.803921569018215e-7
17.445055223867925,NaN,9.803921569018215e-7
17.480803287851263,NaN,7.843137255214572e-7
17.516551351834597,NaN,5.882352941410929e-7
17.552299415817934,NaN,5.882352941410929e-7
17.58804747980127,NaN,3.921568627607286e-7
17.623795543784606,NaN,3.921568627607286e-7
17.65954360776794,NaN,1.960784313803643e-7
17.695291671751278,NaN,1.960784313803643e-7
17.731039735734612,NaN,1.960784313803643e-7
17.76678779971795,NaN,1.960784313803643e-7
17.802535863701284,NaN,1.960784313803643e-7
17.83828392768462,NaN,NaN


==> Figures/wikispeedia_ccdf_data_e3.csv <==
v,CCDF_Mechanism3,CCDF_Chen
0.0,0.30682200000000004,0.954929
0.08454351086390956,0.306497,0.954927
0.16908702172781911,0.30649499999999996,0.954927
0.2536305325917287,0.30623,0.954924
0.33817404345563823,0.304817,0.954915
0.4227175543195478,0.304307,0.954902
0.5072610651834574,0.300886,0.954875
0.5918045760473669,0.29983400000000004,0.954859
0.6763480869112765,0.29879599999999995,0.95483
0.760891597775186,0.295589,0.954741
0.8454351086390955,0.29243699999999995,0.95467
0.9299786195030051,0.29032,0.954611
1.0145221303669147,0.287548,0.954513
1.0990656412308242,0.281987,0.954371
1.1836091520947338,0.27922499999999995,0.954263
1.2681526629586433,0.27413299999999996,0.954026
1.352696173822553,0.267595,0.953678
1.4372396846864626,0.261895,0.953375
1.521783195550372,0.256398,0.953095
1.6063267064142817,0.25000999999999995,0.952648
1.690870217278191,0.24243599999999998,0.952084
1.7754137281421007,0.23721199999999998,0.951708
1.8599572390060102,0.23007500000000003,0.951031
1.9445007498699198,0.224109,0.950562
2.0290442607338295,0.21653999999999995,0.949714
2.113587771597739,0.210117,0.949032
2.1981312824616484,0.20246699999999995,0.948092
2.2826747933255582,0.196168,0.947196
2.3672183041894677,0.18937700000000002,0.945995
2.451761815053377,0.18318599999999996,0.944977
2.5363053259172865,0.17620800000000003,0.944022
2.6208488367811964,0.16957500000000003,0.942712
2.705392347645106,0.16288999999999998,0.941358
2.7899358585090153,0.15670799999999996,0.940218
2.874479369372925,0.14953300000000003,0.93852
2.9590228802368346,0.14313699999999996,0.936709
3.043566391100744,0.13717999999999997,0.935051
3.1281099019646534,0.131077,0.933381
3.2126534128285633,0.12530699999999995,0.93158
3.2971969236924727,0.119452,0.929385
3.381740434556382,0.11436299999999999,0.927306
3.466283945420292,0.10951200000000005,0.925433
3.5508274562842015,0.10514500000000004,0.923322
3.635370967148111,0.10027299999999995,0.920785
3.7199144780120204,0.09526699999999999,0.918619
3.8044579888759302,0.09102200000000005,0.915957
3.8890014997398397,0.08642700000000003,0.91305
3.973545010603749,0.08208000000000004,0.910154
4.058088521467659,0.07786499999999996,0.9073640000000001
4.142632032331568,0.07427399999999995,0.904398
4.227175543195478,0.07039499999999999,0.900879
4.311719054059387,0.066473,0.897326
4.396262564923297,0.062921,0.893604
4.480806075787206,0.05963200000000002,0.889982
4.5653495866511165,0.05652400000000002,0.886455
4.649893097515026,0.05373499999999998,0.882473
4.734436608378935,0.051053000000000015,0.878361
4.818980119242845,0.04858300000000004,0.874049
4.903523630106754,0.04599399999999998,0.869224
4.988067140970664,0.04319099999999998,0.864168
5.072610651834573,0.04077200000000003,0.8587819999999999
5.157154162698483,0.03849999999999998,0.853445
5.241697673562393,0.03632000000000002,0.84744
5.326241184426302,0.03397499999999998,0.840889
5.410784695290212,0.031831000000000054,0.834143
5.495328206154121,0.030005999999999977,0.827213
5.5798717170180305,0.02832800000000002,0.820144
5.66441522788194,0.026595000000000035,0.813134
5.74895873874585,0.02499499999999999,0.804814
5.83350224960976,0.023506999999999945,0.796875
5.918045760473669,0.021917999999999993,0.789071
6.002589271337579,0.020618000000000025,0.7813559999999999
6.087132782201488,0.01933600000000002,0.772549
6.1716762930653974,0.01808900000000002,0.76351
6.256219803929307,0.016974000000000045,0.753885
6.340763314793217,0.015900000000000025,0.7439359999999999
6.425306825657127,0.014861000000000013,0.7340070000000001
6.509850336521036,0.013873000000000024,0.724117
6.5943938473849455,0.012934000000000001,0.7138249999999999
6.678937358248855,0.012091999999999992,0.7033510000000001
6.763480869112764,0.011275999999999953,0.692373
6.848024379976674,0.010464000000000029,0.680531
6.932567890840584,0.009767999999999999,0.668636
7.0171114017044935,0.009078999999999948,0.656693
7.101654912568403,0.008364000000000038,0.6445000000000001
7.186198423432312,0.007780000000000009,0.632471
7.270741934296222,0.007167999999999952,0.619345
7.355285445160131,0.006655999999999995,0.6065590000000001
7.439828956024041,0.0061949999999999505,0.593479
7.524372466887951,0.005696999999999952,0.5800270000000001
7.6089159777518605,0.005240000000000022,0.566987
7.69345948861577,0.004870000000000041,0.553919
7.778002999479679,0.004437000000000024,0.539849
7.862546510343589,0.0040160000000000196,0.5263990000000001
7.947090021207498,0.003727000000000036,0.512928
8.031633532071409,0.0034279999999999866,0.498949
8.116177042935318,0.003141999999999978,0.484614
8.200720553799227,0.0028519999999999657,0.47061299999999995
8.285264064663137,0.0026159999999999517,0.45621900000000004
8.369807575527046,0.002350999999999992,0.441809
8.454351086390956,0.0021259999999999613,0.42732899999999996
8.538894597254865,0.0019639999999999658,0.413119
8.623438108118775,0.0017740000000000533,0.39980400000000005
8.707981618982684,0.0015849999999999476,0.385768
8.792525129846593,0.001422999999999952,0.372163
8.877068640710503,0.0012910000000000421,0.358556
8.961612151574412,0.0011750000000000371,0.345329
9.046155662438323,0.0010769999999999946,0.332121
9.130699173302233,0.0009770000000000056,0.31889
9.215242684166142,0.0008550000000000502,0.305701
9.299786195030052,0.0007669999999999622,0.29276800000000003
9.384329705893961,0.0006739999999999524,0.280238
9.46887321675787,0.0006030000000000202,0.267852
9.55341672762178,0.0005410000000000137,0.255522
9.63796023848569,0.0004969999999999697,0.24382199999999998
9.722503749349599,0.00044200000000005346,0.232282
9.807047260213508,0.00040600000000001746,0.22108000000000005
9.891590771077418,0.0003649999999999487,0.210051
9.976134281941327,0.00033399999999994545,0.19937700000000003
10.060677792805237,0.0003009999999999957,0.18884
10.145221303669146,0.00026999999999999247,0.17857100000000004
10.229764814533057,0.00024000000000001798,0.16850500000000002
10.314308325396967,0.00020799999999998597,0.159018
10.398851836260876,0.00017599999999995397,0.14974900000000002
10.483395347124786,0.00015699999999996272,0.14081500000000002
10.567938857988695,0.000140000000000029,0.13212199999999996
10.652482368852604,0.000128000000000017,0.12392999999999998
10.737025879716514,0.00011499999999997623,0.11613600000000002
10.821569390580423,0.0001060000000000505,0.10835899999999998
10.906112901444333,9.300000000000974e-5,0.10125399999999996
10.990656412308242,8.099999999999774e-5,0.09436500000000003
11.075199923172152,6.700000000003925e-5,0.08777299999999999
11.159743434036061,5.699999999997374e-5,0.08149799999999996
11.24428694489997,4.999999999999449e-5,0.07569700000000001
11.32883045576388,4.599999999999049e-5,0.070079
11.41337396662779,3.900000000001125e-5,0.06485700000000005
11.4979174774917,3.2999999999949736e-5,0.05988800000000005
11.58246098835561,2.999999999997449e-5,0.055062000000000055
11.66700449921952,2.6999999999999247e-5,0.05067900000000003
11.751548010083429,2.2999999999995246e-5,0.04658899999999999
11.836091520947338,2.0000000000020002e-5,0.04275899999999999
11.920635031811248,1.7000000000044757e-5,0.039092000000000016
12.005178542675157,1.7000000000044757e-5,0.03562200000000004
12.089722053539067,1.6000000000016e-5,0.03248099999999998
12.174265564402976,1.399999999995849e-5,0.029499000000000053
12.258809075266885,1.0999999999983245e-5,0.026746999999999965
12.343352586130795,6.999999999979245e-6,0.024248000000000047
12.427896096994704,6.999999999979245e-6,0.021858999999999962
12.512439607858614,6.999999999979245e-6,0.019731000000000054
12.596983118722523,6.999999999979245e-6,0.017786999999999997
12.681526629586434,5.999999999950489e-6,0.01597599999999999
12.766070140450344,5.999999999950489e-6,0.014233999999999969
12.850613651314253,5.999999999950489e-6,0.012705999999999995
12.935157162178163,5.999999999950489e-6,0.01126499999999997
13.019700673042072,4.000000000004e-6,0.010010999999999992
13.104244183905982,4.000000000004e-6,0.008838000000000013
13.188787694769891,2.9999999999752447e-6,0.007804000000000033
13.2733312056338,1.999999999946489e-6,0.006861000000000006
13.35787471649771,1.999999999946489e-6,0.00605
13.44241822736162,1.0000000000287557e-6,0.005323999999999995
13.526961738225529,1.0000000000287557e-6,0.004649000000000014
13.611505249089438,0.0,0.003997000000000028
13.696048759953348,0.0,0.003441999999999945
13.780592270817257,0.0,0.003005999999999953
13.865135781681168,0.0,0.00261100000000003
13.949679292545078,0.0,0.0022609999999999575
14.034222803408987,0.0,0.0019179999999999753
14.118766314272897,0.0,0.0015929999999999556
14.203309825136806,0.0,0.0013699999999999823
14.287853336000715,0.0,0.0011780000000000124
14.372396846864625,0.0,0.0010120000000000129
14.456940357728534,0.0,0.0008540000000000214
14.541483868592444,0.0,0.0007150000000000212
14.626027379456353,0.0,0.0005950000000000122
14.710570890320263,0.0,0.000496000000000052
14.795114401184172,0.0,0.00043000000000004146
14.879657912048081,0.0,0.00035399999999996545
14.96420142291199,0.0,0.00029999999999996696
15.048744933775902,0.0,0.00025399999999997647
15.133288444639811,0.0,0.00021400000000004749
15.217831955503721,0.0,0.00018300000000004424
15.30237546636763,0.0,0.000156000000000045
15.38691897723154,0.0,0.00012199999999995548
15.47146248809545,0.0,9.700000000001374e-5
15.556005998959359,0.0,8.099999999999774e-5
15.640549509823268,0.0,6.700000000003925e-5
15.725093020687178,0.0,5.2000000000052005e-5
15.809636531551087,0.0,4.599999999999049e-5
15.894180042414996,0.0,3.6000000000036e-5
15.978723553278906,0.0,2.8000000000028002e-5
16.063267064142817,0.0,2.2999999999995246e-5
16.147810575006726,0.0,2.0000000000020002e-5
16.232354085870636,0.0,1.8999999999991246e-5
16.316897596734545,0.0,1.2000000000012001e-5
16.401441107598455,0.0,9.000000000036756e-6
16.485984618462364,0.0,8.000000000008e-6
16.570528129326274,0.0,5.999999999950489e-6
16.655071640190183,0.0,2.9999999999752447e-6
16.739615151054092,0.0,2.9999999999752447e-6
16.824158661918002,0.0,0.0


==> Figures/wikispeedia_ccdf_data_vary_ic.csv <==
v,CCDF_Mechanism4,CCDF_Chen
0.0,0.948244,0.995054
0.08805860143778252,0.948191,0.995053
0.17611720287556504,0.94819,0.995052
0.2641758043133476,0.94812,0.995051
0.3522344057511301,0.947889,0.995041
0.4402930071889126,0.947534,0.995021
0.5283516086266952,0.946922,0.995001
0.6164102100644776,0.946626,0.994976
0.7044688115022602,0.945968,0.994915
0.7925274129400427,0.945191,0.99486
0.8805860143778252,0.9442159999999999,0.994767
0.9686446158156077,0.943448,0.994701
1.0567032172533903,0.942104,0.994587
1.1447618186911728,0.94025,0.994448
1.2328204201289552,0.938017,0.994219
1.3208790215667379,0.9351,0.993777
1.4089376230045203,0.932381,0.993528
1.4969962244423027,0.9295910000000001,0.993199
1.5850548258800854,0.925774,0.992653
1.6731134273178678,0.921792,0.992164
1.7611720287556505,0.918434,0.991722
1.849230630193433,0.914111,0.991009
1.9372892316312154,0.909956,0.990411
2.025347833068998,0.904981,0.989533
2.1134064345067807,0.900081,0.988791
2.201465035944563,0.894266,0.987807
2.2895236373823455,0.889015,0.986761
2.377582238820128,0.882205,0.985339
2.4656408402579104,0.876371,0.984314
2.5536994416956933,0.87051,0.983343
2.6417580431334757,0.862756,0.981611
2.729816644571258,0.856962,0.980423
2.8178752460090406,0.8496980000000001,0.978888
2.905933847446823,0.841801,0.977088
2.9939924488846055,0.834203,0.975099
3.0820510503223884,0.826804,0.973365
3.170109651760171,0.819983,0.971761
3.2581682531979532,0.811647,0.969347
3.3462268546357357,0.803557,0.967117
3.434285456073518,0.796273,0.9649179999999999
3.522344057511301,0.788727,0.962795
3.6104026589490834,0.780514,0.9601500000000001
3.698461260386866,0.772363,0.957915
3.7865198618246483,0.763548,0.954921
3.8745784632624307,0.755024,0.951928
3.9626370647002136,0.746312,0.948913
4.050695666137996,0.73756,0.9457180000000001
4.138754267575778,0.7292190000000001,0.942736
4.226812869013561,0.7199990000000001,0.938868
4.314871470451344,0.7108110000000001,0.935056
4.402930071889126,0.701472,0.931093
4.490988673326909,0.692805,0.927373
4.579047274764691,0.683836,0.923353
4.6671058762024735,0.674327,0.918897
4.755164477640256,0.665449,0.914455
4.843223079078038,0.6560170000000001,0.90969
4.931281680515821,0.6467620000000001,0.90473
5.019340281953603,0.636315,0.899042
5.107398883391387,0.625954,0.893413
5.195457484829169,0.61575,0.887613
5.2835160862669515,0.604859,0.880767
5.371574687704734,0.593901,0.873559
5.459633289142516,0.582346,0.866237
5.547691890580299,0.571658,0.858834
5.635750492018081,0.5613,0.85137
5.723809093455864,0.549261,0.842669
5.811867694893646,0.538162,0.834279
5.8999262963314285,0.526091,0.825364
5.987984897769211,0.515117,0.817448
6.076043499206994,0.503679,0.808319
6.164102100644777,0.49218300000000004,0.79876
6.252160702082559,0.480019,0.788264
6.340219303520342,0.46821100000000004,0.7780549999999999
6.428277904958124,0.455967,0.767448
6.5163365063959064,0.444391,0.757041
6.604395107833689,0.43255699999999997,0.7460979999999999
6.692453709271471,0.42073499999999997,0.734718
6.780512310709254,0.408551,0.7225969999999999
6.868570912147036,0.396108,0.709658
6.9566295135848195,0.384043,0.6971430000000001
7.044688115022602,0.37193200000000004,0.684141
7.132746716460384,0.36006099999999996,0.671303
7.220805317898167,0.348252,0.657913
7.308863919335949,0.33653,0.644115
7.396922520773732,0.32485600000000003,0.630351
7.484981122211514,0.31343,0.616339
7.573039723649297,0.30201199999999995,0.602157
7.661098325087079,0.29109399999999996,0.5882080000000001
7.749156926524861,0.27988,0.573143
7.837215527962644,0.26912100000000005,0.558365
7.925274129400427,0.258394,0.543769
8.01333273083821,0.247846,0.52911
8.101391332275991,0.23747700000000005,0.513701
8.189449933713774,0.22704999999999997,0.498402
8.277508535151556,0.21684800000000004,0.483154
8.36556713658934,0.206874,0.46747700000000003
8.453625738027123,0.19691400000000003,0.45159400000000005
8.541684339464904,0.18735500000000005,0.436068
8.629742940902688,0.17863099999999998,0.42137199999999997
8.71780154234047,0.16981999999999997,0.40589
8.805860143778252,0.16121700000000005,0.390965
8.893918745216034,0.15299600000000002,0.37623399999999996
8.981977346653817,0.145007,0.36177499999999996
9.070035948091599,0.13724199999999998,0.34726999999999997
9.158094549529382,0.129498,0.332627
9.246153150967166,0.12203900000000001,0.31830499999999995
9.334211752404947,0.115039,0.304447
9.42227035384273,0.10811899999999997,0.290597
9.510328955280512,0.10145400000000004,0.277138
9.598387556718295,0.09498300000000004,0.26378599999999996
9.686446158156077,0.08893099999999998,0.25082800000000005
9.77450475959386,0.08321500000000004,0.23857099999999998
9.862563361031642,0.07771300000000003,0.22618700000000003
9.950621962469425,0.07245100000000004,0.214109
10.038680563907207,0.06736600000000004,0.20212399999999997
10.12673916534499,0.06245900000000004,0.19063200000000002
10.214797766782773,0.05778899999999998,0.17960399999999999
10.302856368220555,0.05345999999999995,0.16891599999999996
10.390914969658338,0.04918,0.15846700000000002
10.47897357109612,0.04537000000000002,0.148876
10.567032172533903,0.041630999999999974,0.139142
10.655090773971684,0.038188,0.13001300000000005
10.743149375409468,0.03508699999999998,0.12149200000000004
10.83120797684725,0.03199399999999997,0.11325399999999997
10.919266578285033,0.029223,0.10542600000000002
11.007325179722814,0.026595000000000035,0.09783699999999995
11.095383781160598,0.024086000000000052,0.09050999999999998
11.18344238259838,0.02188000000000001,0.08350999999999997
11.271500984036162,0.01987899999999998,0.07711800000000002
11.359559585473946,0.017916000000000043,0.07119699999999995
11.447618186911727,0.016179000000000054,0.065411
11.53567678834951,0.014564000000000021,0.06016200000000005
11.623735389787292,0.013128999999999946,0.05498800000000004
11.711793991225075,0.011832999999999982,0.050429999999999975
11.799852592662857,0.010557000000000039,0.04600199999999999
11.88791119410064,0.009413000000000005,0.04192399999999996
11.975969795538422,0.00840300000000005,0.03804099999999999
12.064028396976205,0.007489999999999997,0.034494000000000025
12.152086998413989,0.006661000000000028,0.031240999999999963
12.24014559985177,0.005862999999999952,0.02821399999999996
12.328204201289553,0.005176999999999987,0.025375000000000036
12.416262802727335,0.004577000000000053,0.022739999999999982
12.504321404165118,0.004018999999999995,0.02041700000000002
12.5923800056029,0.0035279999999999756,0.018320000000000003
12.680438607040683,0.0030480000000000507,0.016351000000000004
12.768497208478465,0.0026639999999999997,0.014544000000000001
12.856555809916248,0.0023009999999999975,0.012858999999999954
12.944614411354031,0.0020240000000000258,0.011351
13.032673012791813,0.001770999999999967,0.010012000000000021
13.120731614229596,0.0015249999999999986,0.008782999999999985
13.208790215667378,0.0013210000000000166,0.007723999999999953
13.296848817105161,0.0011419999999999764,0.0067310000000000425
13.384907418542943,0.0009829999999999561,0.005923000000000012
13.472966019980726,0.0008259999999999934,0.005225999999999953
13.561024621418508,0.0006969999999999477,0.0044840000000000435
13.64908322285629,0.0005840000000000289,0.003932999999999964
13.737141824294072,0.0004999999999999449,0.003450999999999982
13.825200425731856,0.00043199999999998795,0.002978999999999954
13.913259027169639,0.0003609999999999447,0.0025260000000000282
14.00131762860742,0.0003030000000000532,0.002130999999999994
14.089376230045204,0.0002510000000000012,0.0018209999999999615
14.177434831482985,0.00021099999999996122,0.0015249999999999986
14.265493432920769,0.00017699999999998273,0.0012999999999999678
14.35355203435855,0.00014099999999994672,0.0010919999999999819
14.441610635796334,0.00011399999999994748,0.0009350000000000191
14.529669237234115,9.599999999998499e-5,0.0007979999999999654
14.617727838671899,8.099999999999774e-5,0.0006720000000000059
14.70578644010968,6.499999999998174e-5,0.0005830000000000002
14.793845041547463,5.500000000002725e-5,0.0004729999999999457
14.881903642985247,4.700000000001925e-5,0.0003809999999999647
14.969962244423028,3.900000000001125e-5,0.0003250000000000197
15.058020845860812,3.399999999997849e-5,0.0002729999999999677
15.146079447298593,2.8000000000028002e-5,0.00023300000000003873
15.234138048736376,2.4000000000024002e-5,0.00018899999999999473
15.322196650174158,1.799999999996249e-5,0.00014700000000000824
15.410255251611941,1.399999999995849e-5,0.00012199999999995548
15.498313853049723,9.99999999995449e-6,9.899999999996023e-5
15.586372454487506,8.000000000008e-6,7.900000000005125e-5
15.674431055925288,5.999999999950489e-6,7.00000000000145e-5
15.762489657363071,5.999999999950489e-6,5.699999999997374e-5
15.850548258800854,5.000000000032756e-6,4.700000000001925e-5
15.938606860238636,2.9999999999752447e-6,3.6999999999953737e-5
16.02666546167642,1.999999999946489e-6,3.100000000000325e-5
16.114724063114203,1.999999999946489e-6,2.6999999999999247e-5
16.202782664551982,1.999999999946489e-6,2.4000000000024002e-5
16.290841265989766,1.0000000000287557e-6,1.799999999996249e-5
16.37889986742755,1.0000000000287557e-6,1.7000000000044757e-5
16.466958468865332,1.0000000000287557e-6,1.4999999999987246e-5
16.555017070303112,1.0000000000287557e-6,1.3000000000040757e-5
16.643075671740895,1.0000000000287557e-6,1.0999999999983245e-5
16.73113427317868,1.0000000000287557e-6,6.999999999979245e-6
16.819192874616462,1.0000000000287557e-6,6.999999999979245e-6
16.907251476054245,1.0000000000287557e-6,5.999999999950489e-6
16.995310077492025,1.0000000000287557e-6,2.9999999999752447e-6
17.08336867892981,1.0000000000287557e-6,2.9999999999752447e-6
17.171427280367592,0.0,2.9999999999752447e-6
17.259485881805375,0.0,1.999999999946489e-6
17.347544483243155,0.0,1.0000000000287557e-6
17.43560308468094,0.0,1.0000000000287557e-6
17.52366168611872,0.0,0.0


==> Figures/wikispeedia_chen_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,10,55,2.900857896209875
3,181,85,6.552381563780042
4,220,2173,8.121368960344752
5,527,2680,11.638660400302163
6,220,1343,7.942677171601377
7,527,1578,11.088015653003646
8,84,812,8.105458470294478
9,59,808,7.830425617820332
10,242,784,7.9679101994387045
11,752,1409,5.412761500938906
12,228,1863,7.923120141871411
13,780,164,8.896789260503505
14,24,18,6.577933173333616
15,25,310,3.8940853047414787
16,1124,1032,7.843979348563742
17,620,25,8.912786200905131
18,238,783,6.518350979024157
19,631,65,8.9765538461404
20,1011,1111,11.02805588211638
21,2128,469,9.530296732979254
22,883,582,7.846784130668054
23,1204,88,6.300090787669983
24,883,2865,2.833213344056216
25,1495,845,8.067567187522304
26,517,1431,5.720797390311262
27,1236,1126,7.431928920267628
28,1578,3580,9.811475054397803
29,701,1126,9.943407321991907
30,2230,2537,11.452265128230309
31,3210,1431,12.532486830218733
32,1581,1585,10.61497223533293
33,232,1187,6.490344099855572
34,583,10,5.330132248585693
35,65,1207,4.897150699200086
36,25,25,0.0
37,413,310,7.8388981329926155
38,880,183,5.2151586673043715
39,413,1875,5.937242992941343
40,234,381,5.788736180536365
41,7,409,3.8025387725864577
42,479,2581,8.823114169188015
43,770,1356,5.5257943720150875
44,1921,263,10.352245073167627
45,1435,17,13.055628328687385
46,406,1469,7.102255437896575
47,839,431,8.958181967088889
48,739,631,9.173172824634719
49,50,2964,4.497376156179563
50,1021,125,5.572650162719185
51,243,903,6.52234303742047
52,1206,743,7.30922166209459
53,242,438,6.708668982868598
54,748,248,9.649319055272317
55,1428,50,9.921681679190584
56,10,355,6.489060182103092
57,323,405,6.26725973589896
58,186,406,8.971513249415082
59,234,1924,5.768638470977988
60,40,536,7.295593723999276
61,523,1036,7.760418748377594
62,1560,363,11.166226109193499
63,945,1353,8.94062437901328
64,181,426,8.997518369733845
65,945,279,7.243480968349566
66,1449,223,5.123963979403259
67,323,653,8.061392225168968
68,672,3014,10.17975472217261
69,697,1177,7.211037259884121
70,303,1185,5.07578462661391
71,342,520,8.351551297876922
72,875,744,3.2743351770462787
73,212,891,2.5360456112791874
74,567,2389,6.444131256700441
75,561,542,7.4935028292653865
76,1577,725,8.404012175205617
77,70,726,5.340738082431988
78,1577,417,10.015722000199029
79,70,1226,7.470698857010234
80,108,228,8.232094669478188
81,634,420,11.598408131455162
82,106,754,9.577757412446816
83,568,1668,6.489530540488665
84,429,2798,8.10931893363605
85,574,2012,5.598421958998375
86,130,368,7.355395312141014
87,25,1282,6.1224928095143865
88,1236,368,9.359622074691938
89,536,1801,7.503840746698951
90,25,25,0.0
91,401,1781,8.95531908176395
92,1944,743,12.040504365492597
93,346,162,2.2203469947570738
94,349,383,5.04445433537593
95,1180,812,11.40441125839531
96,17,2735,8.39303990875201
97,440,502,9.868454202983326
98,507,879,7.57617082622671
99,1524,177,10.420978414170879
100,256,1034,10.461305079933316


==> Figures/wikispeedia_fidelity_data.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_0_5,EM_0_5,PF_0_5,Chen_1_0,EM_1_0,PF_1_0,Chen_3_0,EM_3_0,PF_3_0,Chen_5_0,EM_5_0,PF_5_0
5,2.994698296592409,4.377502909456529,1.579618428103029,4.073139436800907,4.001042091152023,3.9987952833040077,4.053534335474263,3.837423534185185,3.7748695973433057,3.9573040129346775,3.124016210758149,3.0836517086039565,3.5019759126725156,3.0134166854195095,2.9967261067433357
10,2.994698296592409,3.9350166833164195,2.0514191632635166,4.0355836413313595,4.020937193182485,4.015513280389159,4.043858880720291,3.908292298360198,3.867501620646773,3.997292156579711,3.2150968530136743,3.1462652077513225,3.6739461369785786,3.0510436433803907,3.028425184365578
15,2.994698296592409,3.761178535799439,2.2261568376438743,4.037727922979794,4.022804574168452,4.014600979595977,4.032075554413603,3.925176069250384,3.899683927064131,4.01230657337778,3.243359413757303,3.171842417069713,3.7651765074111476,3.0555785139077427,3.032238695888022
20,2.994698296592409,3.6544051312012167,2.3366815163738774,4.025949915814117,4.025445479071765,4.017493959130334,4.026083161091641,3.9420845447902493,3.9170249305948235,4.013747169587155,3.26425121999967,3.187792220017574,3.8111036270921095,3.066156184929168,3.038619090274369
25,2.994698296592409,3.573464332411491,2.4062768642410055,4.025164620592275,4.0190205660285505,4.020314114934078,4.021945663972573,3.9510784515576924,3.9225728700491977,4.018416794028691,3.2716225557915917,3.19313710279255,3.8373837489635423,3.0658810481054526,3.036885636517948
30,2.994698296592409,3.5308804564858347,2.4463892208157603,4.02339933165499,4.020958955405195,4.020566995781478,4.019354656272866,3.9505470902660993,3.931193793449046,4.018622937390937,3.279381904127075,3.19669055762881,3.8554640971925065,3.0703506319701717,3.03642523463158
35,2.994698296592409,3.4784681998375606,2.4997494950831176,4.022175498941311,4.022782472198501,4.019056622969996,4.020864936349513,3.9547484489643976,3.9308350620583514,4.020440587176007,3.284375508229909,3.202062845306368,3.8755071098585225,3.0696818183648773,3.037808913394459
40,2.994698296592409,3.4483389131863253,2.5306527689635843,4.021709952865695,4.020036370443957,4.020661889715175,4.023003234293913,3.962857884537235,3.9395535823742467,4.025370642609356,3.290679800446657,3.207360818949935,3.8767271857222534,3.0733468601610783,3.040036758152088
45,2.994698296592409,3.423732017414078,2.5487667232115805,4.01960891921101,4.01974984920188,4.021217294432907,4.0220546866767535,3.9602706464954784,3.9397034587276925,4.0189431753304,3.289633791985568,3.204879026367398,3.887922396175685,3.0705691063095264,3.036403438483743
50,2.994698296592409,3.396003005743815,2.5818964731633947,4.021600272348833,4.02218669439485,4.019555658013891,4.019577754829848,3.961555824460053,3.9417110922456153,4.025806388429995,3.2933388750567945,3.2100663409744294,3.8994755796083265,3.074322142157871,3.0409592765431674
55,2.994698296592409,3.3805862928832435,2.593677739643644,4.015382388657099,4.021740264874886,4.020691359891959,4.019382262631303,3.9617929493526534,3.9441637016721325,4.020400002033994,3.2956232663340552,3.2061397368900275,3.9027304096137647,3.0721099919101524,3.038042455749545
60,2.994698296592409,3.36405994183122,2.6169162923522573,4.01715116322792,4.020358282930147,4.021090399368274,4.019961722160774,3.9642916684066223,3.9408231558748703,4.024030515147618,3.3004991938171924,3.214101867075476,3.903910870271518,3.0766595366471927,3.0420463219952016
65,2.994698296592409,3.3503347667501115,2.6241916072909826,4.01934824772715,4.02100568650835,4.020572615543458,4.018078707834457,3.9651409728451914,3.9483637332600336,4.022774085946273,3.299005152687621,3.213683036002124,3.909964713438187,3.074886618365361,3.0401555861443263
70,2.994698296592409,3.3357652806358624,2.642959476261515,4.017452633266275,4.023060023187098,4.019160655251001,4.014604727644856,3.965329686550235,3.947244172156762,4.02323886825311,3.3030320886662086,3.213912721396659,3.911329201975966,3.0762921208683336,3.04213275956937
75,2.994698296592409,3.319769958167081,2.646147947786361,4.01737754390305,4.020196576467986,4.0243047119538895,4.018450956337298,3.9648742530021743,3.945288020823966,4.024449503951183,3.2956791347267425,3.2068710983654363,3.9104666706194164,3.0710539314249776,3.0353800209384074
80,2.994698296592409,3.312552790738616,2.6646367222922827,4.017896817959307,4.020850436832376,4.019001710933337,4.017754601191603,3.9660967600102857,3.9478736908387915,4.025504606357859,3.3028360770777057,3.2138332306109145,3.9148056408681224,3.0759552270738095,3.04011995723008
85,2.994698296592409,3.3004003407926588,2.6720385357846173,4.014950693713827,4.02011300015054,4.0190910521998555,4.020376348039283,3.9658704956965805,3.947994890949683,4.026682761232214,3.299545132457087,3.2135520014089334,3.9178020916316054,3.0732602375903486,3.03847402781314
90,2.994698296592409,3.2929030778367157,2.6773385534155096,4.0144828563768895,4.0192992260854155,4.0199622382406925,4.019323370585408,3.96823159165959,3.9539274616183664,4.024771450272424,3.3010317138934564,3.2137423822131224,3.9172209308696453,3.0729735799820266,3.0382776655795163
95,2.994698296592409,3.286699683122775,2.6842205954144838,4.01795077498302,4.019283370801506,4.022979941371432,4.020084023576357,3.96836057633006,3.950663118272365,4.025395680539647,3.3009931597262927,3.212319316189709,3.9199232637852095,3.0741002912307223,3.038882493983847
100,2.994698296592409,3.2773810816516735,2.6935474942281323,4.013734885063784,4.0195349834332506,4.020610091813763,4.01702056445815,3.968218692485992,3.952850273433474,4.024216077659057,3.301566736772522,3.215312608987854,3.921381777366996,3.0735707684252223,3.0388338335983756


==> Figures/wikispeedia_fidelity_data_vary_ic.csv <==
T,TrueMean,TrueUpper,TrueLower,Chen_1_0,Chen_3_0,Chen_5_0,PF_1_0,PF_3_0,PF_5_0
5,2.994698297,4.377502909,1.579618428,3.748742908,3.68857736,3.72656112,3.757676026,3.482863223,3.428270461
10,2.994698297,3.935016683,2.051419163,3.893186468,3.881404407,3.816913307,3.853849057,3.363065959,3.267450575
15,2.994698297,3.761178536,2.226156838,3.937875426,3.944448845,3.85878857,3.872993341,3.330532534,3.201810697
20,2.994698297,3.654405131,2.336681516,3.947453817,3.966662421,3.906817958,3.898592144,3.332365839,3.15588616
25,2.994698297,3.573464332,2.406276864,3.964035617,3.976537479,3.91389986,3.907853778,3.301604155,3.124863979
30,2.994698297,3.530880456,2.446389221,3.963615056,3.983654313,3.910427592,3.91994153,3.275820629,3.114310682
35,2.994698297,3.4784682,2.499749495,3.969253964,3.999640141,3.921076407,3.932192889,3.272526332,3.125249511
40,2.994698297,3.448338913,2.530652769,3.992264812,3.981609463,3.929647932,3.940380131,3.253123166,3.109414549
45,2.994698297,3.423732017,2.548766723,3.985442952,3.99960296,3.926929573,3.936844004,3.266638468,3.100223064
50,2.994698297,3.396003006,2.581896473,3.989482739,4.014296182,3.919707662,3.941679128,3.259408707,3.091783996
55,2.994698297,3.380586293,2.59367774,3.986868344,3.98928643,3.921647197,3.943333453,3.245847775,3.07979803
60,2.994698297,3.364059942,2.616916292,3.998854913,4.012158688,3.923141469,3.936872717,3.256932154,3.089172875
65,2.994698297,3.350334767,2.624191607,4.004780221,3.998319575,3.925372994,3.939874276,3.247807882,3.083483669
70,2.994698297,3.335765281,2.642959476,3.996975977,4.015731643,3.933423416,3.941401547,3.246296622,3.059257219
75,2.994698297,3.319769958,2.646147948,3.999048359,4.001100377,3.947024867,3.941484555,3.249692773,3.07788406
80,2.994698297,3.312552791,2.664636722,3.999243021,4.012538356,3.943152186,3.943035737,3.23585815,3.078771923
85,2.994698297,3.300400341,2.672038536,3.9965254,4.012406941,3.925929082,3.941997851,3.238661296,3.054836535
90,2.994698297,3.292903078,2.677338553,3.996608663,4.00374844,3.939347095,3.944855563,3.228416683,3.072068914
95,2.994698297,3.286699683,2.684220595,4.000799236,4.011271833,3.949823583,3.949808304,3.23837208,3.061503236
100,2.994698297,3.277381082,2.693547494,4.012344018,4.020221049,3.944561455,3.945038095,3.242963475,3.063196025


==> Figures/wikispeedia_trajectory_data.csv <==
TimeStep,TrueState,MechState,V_t
1,1,1,0.0
2,10,10,0.0
3,181,181,0.0
4,220,220,0.0
5,527,527,0.0
6,220,220,0.0
7,527,527,0.0
8,84,84,0.0
9,59,59,0.0
10,242,744,0.7288652631620246
11,752,242,2.8602572457208972
12,228,726,2.34025059588052
13,780,105,9.396280374292848
14,24,10,4.190520168302855
15,25,333,1.7097858862683821
16,1124,2145,9.011355754285688
17,620,25,8.912786200905131
18,238,197,2.734367509419583
19,631,238,3.618261886899983
20,1011,1010,2.0614230361771577
21,2128,1011,1.575536360758419
22,883,2128,1.7491998548092589
23,1204,52,2.6855773452501515
24,883,883,0.0
25,1495,1495,0.0
26,517,517,0.0
27,1236,1236,0.0
28,1578,1578,0.0
29,701,701,0.0
30,2230,2230,0.0
31,3210,3210,0.0
32,1581,1581,0.0
33,232,232,0.0
34,583,65,2.0469618110106276
35,65,1413,2.1484344131667874
36,25,1410,3.367295829986474
37,413,25,3.9448128282511368
38,880,880,0.0
39,413,710,1.6094379124341003
40,234,3193,2.3513752571634776
41,7,234,3.4121490968654893
42,479,610,5.926272217512992
43,770,381,3.334960449343538
44,1921,907,4.954488133473255
45,1435,1606,7.720295309862364
46,406,597,3.5150670461546536
47,839,216,3.2264342843815634
48,739,406,3.3464124987650488
49,50,597,1.520490426417604
50,1021,50,3.215340170035893
51,243,243,0.0
52,1206,1206,0.0
53,242,50,4.224482740011707
54,748,298,3.871201010907891
55,1428,748,5.58724865840025
56,10,1428,2.028148247292285
57,323,323,0.0
58,186,953,2.5520459526256287
59,234,10,2.8006607410184676
60,40,69,2.47092040781326
61,523,523,0.0
62,1560,1560,0.0
63,945,945,0.0
64,181,181,0.0
65,945,360,2.0476928433652555
66,1449,945,0.42534647866199343
67,323,323,0.0
68,672,672,0.0
69,697,697,0.0
70,303,303,0.0
71,342,342,0.0
72,875,875,0.0
73,212,242,1.2239978020922337
74,567,266,6.848814026523668
75,561,439,6.944371106638657
76,1577,483,4.23410650459726
77,70,1577,1.8588987720656835
78,1577,262,1.4350845252893227
79,70,1577,1.8588987720656835
80,108,483,4.23410650459726
81,634,37,6.854957093415166
82,106,106,0.0
83,568,568,0.0
84,429,429,0.0
85,574,574,0.0
86,130,130,0.0
87,25,25,0.0
88,1236,1236,0.0
89,536,536,0.0
90,25,738,2.9915569021435107
91,401,906,4.532599493153256
92,1944,206,10.452365264802769
93,346,891,5.487280114579054
94,349,1509,8.086899536963891
95,1180,597,8.506132244056811
96,17,25,7.240649694255466
97,440,1177,8.725761215765761
98,507,3014,4.0118683403978626
99,1524,1977,5.870909816709239
100,256,507,6.072649459360296

